Asteroids in GALEX: Near-ultraviolet photometry of the major taxonomic groups

We present ultraviolet photometry (NUV band, 180--280 nm) of 405 asteroids observed serendipitously by the Galaxy Evolution Explorer (GALEX) from 2003--2012. All asteroids in this sample were detected by GALEX at least twice. Unambiguous visible-color-based taxonomic labels (C type versus S type) exist for 315 of these asteroids; of these, thermal-infrared-based diameters are available for 245. We derive NUV-V color using two independent models to predict the visual magnitude V at each NUV-detection epoch. Both V models produce NUV-V distributions in which the S types are redder than C types with more than 8-sigma confidence. This confirms that the S types' redder spectral slopes in the visible remain redder than the C types' into the NUV, this redness being consistent with absorption by silica-containing rocks. The GALEX asteroid data confirm earlier results from the International Ultraviolet Explorer, which two decades ago produced the only other sizeable set of UV asteroid photometry. The GALEX-derived NUV-V data also agree with previously published Hubble Space Telescope (HST) UV observations of asteroids 21 Lutetia and 1 Ceres. Both the HST and GALEX data indicate that NUV band is less useful than u band for distinguishing subgroups within the greater population of visible-color-defined C types (notably, M types and G types).

==> galex_asteroid_observations.txt <==
Title: Asteroids in GALEX: Near-ultraviolet photometry of the major taxonomic groups
Authors: Waszczak A., Ofek E.O., Kulkarni S.R.
Table 1: Observations of asteroids detected in GALEX NUV images. Includes 1,342 detections
         of 405 asteroids detected at least twice.
==========================================================================================
Byte-by-byte Description of file: galex_asteroid_observations.txt
------------------------------------------------------------------------------------------
   Bytes Format Units   Label   Explanations
------------------------------------------------------------------------------------------
   1-  5 I5     ---     astNum  Asteroid number (IAU designation)
   7- 10 I4     ---     year    Year of observation (UT of exposure midpoint)
  12- 13 I2     ---     month   Month of observation (UT of exposure midpoint)
  15- 22 F8.5   day     day     Calendar Day of observation (UT of exposure midpoint)
  24- 32 F9.5   deg     RA      Right ascension of detected asteroid (J2000)
  34- 42 F9.5   deg     Dec     Declination of detected asteroid (J2000)
  44- 46 F3.1   arcsec  posRes  position residual (predicted vs. detected position)
  48- 52 F5.2   mag     NUVmag  Magnitude in NUV band of detected asteroid
  54- 57 F4.2   mag     NUVerr  Error/uncertainty in NUV band of detected asteroid
  59- 62 F4.1   mag     Vpred   Predicted visual magnitude (MPC model)
  64- 67 I4     sec     tExp    Exposure time of GALEX image in seconds
  69- 87 I19    ---     objID   Unique ID of detection in CasJobs GALEX database
-----------------------------------------------------------------------------------------
    1 2011-10-12.65797 355.22180 -18.47266 0.5 14.38 0.01  8.0   91 6380556162844065792
    1 2011-10-21.42095 353.95617 -18.39556 0.2 14.67 0.01  8.1   80 6380556163951362048
    3 2005-12-26.72536  75.12144  -1.31299 1.4 14.43 0.01  7.8   80 6381858059773280256
    3 2011-04-17.04995 166.80140   8.52138 1.4 16.30 0.01  9.8 1513 3855329770719936512
    6 2006-08-29.56208 309.25038 -19.31464 0.9 14.78 0.01  8.4  112 6379782093773209600
    6 2005-05-07.46079 204.16985  11.58510 0.4 16.67 0.02 10.2  112 6378656257217134592
    8 2004-12-21.41462 122.52225  19.17684 0.7 15.63 0.02  9.0   92 6377776615736213504
    8 2004-12-21.48313 122.51009  19.18345 0.1 15.60 0.02  9.0   87 6377776615769767936
   10 2005-04-13.42636 180.42603  -6.47098 0.9 15.68 0.02  9.6  109 6382596876826312704
   10 2007-11-01.97140   2.49289   6.70684 0.5 16.74 0.05 10.7   30 6381013543675756544
   12 2006-03-31.36421 165.28308  -5.99483 0.6 17.44 0.03 10.9  112 6382033897915416576
   12 2007-11-02.72322   5.90066  11.12708 0.2 16.58 0.03 10.0   88 6380978388227588096
   22 2005-09-30.81028 340.89155 -29.19602 0.6 16.88 0.01 10.9 1670 2460621261118636032
   22 2005-09-30.53591 340.93357 -29.20551 0.8 16.88 0.01 10.9 1431 2460656445490724864
   22 2005-09-26.57017 341.58156 -29.30990 0.7 16.86 0.03 10.9   94 6388085678600617984
   22 2005-09-30.47402 340.94236 -29.20707 0.7 16.91 0.03 10.9   88 6388085678634172416
   22 2008-05-17.31509 184.61030  12.86064 1.4 17.56 0.01 11.6 1209 3166912346429849600
   22 2008-04-11.02046 189.36372  14.34823 1.0 16.90 0.01 11.0  798 3083138356486340608
   22 2012-01-10.86707  87.35185  34.04193 1.0 16.33 0.03 10.3  106 6373237858546745344
   25 2005-03-15.66025 158.04028 -16.58460 0.6 18.42 0.06 11.9  103 6382139519717605376
   25 2006-10-01.91002 351.80150  20.26241 0.3 16.64 0.03 10.1   93 6376017413204344832
   28 2009-10-23.17332 358.77350 -10.26408 0.8 18.27 0.02 11.7  781 2552206182504726528
   28 2009-10-23.79454 358.69525 -10.29611 0.8 18.26 0.01 11.8 1658 2552206182538280960
   28 2009-10-25.43742 358.49845 -10.37584 0.6 18.30 0.02 11.8 1612 2552206182571835392
   28 2009-10-28.31170 358.18592 -10.49488 0.3 18.42 0.02 11.8 1317 2552206182605389824
   29 2005-04-13.40968 184.91497  -5.06612 0.8 15.99 0.02  9.6  109 6382596919775985664
   29 2009-02-20.26301 186.68269  -2.53818 0.3 16.23 0.01  9.9  681 3213602008191729664
   32 2003-08-27.95833 319.64546  -6.81956 0.9 17.83 0.04 11.4  110 6379535885880262656
   32 2006-03-31.49421 167.77981  -1.54145 0.8 17.26 0.03 10.8  101 6381963602152128512
   32 2010-02-22.32500 149.95816   3.02715 0.8 17.06 0.01 10.6 1007 2604912371658915840
   32 2010-02-24.24113 149.53999   3.21811 1.7 16.91 0.01 10.7  945 2604982740436647936
   34 2010-07-08.22560 295.53833 -13.17394 1.2 18.43 0.03 12.6  601 3918063506154323968
   34 2010-07-08.43734 295.49131 -13.18144 0.6 18.48 0.02 12.6 1705 3918063506187878400
   36 2005-07-28.63553 316.85183 -41.23500 1.1 18.36 0.07 12.3   90 6383617216167804928
   36 2005-07-28.70403 316.82995 -41.23726 0.5 18.28 0.06 12.3   90 6383617216201359360
   36 2007-02-10.18195 144.38346  35.56725 0.7 17.97 0.05 12.0  109 6378445098371252224
   37 2005-08-02.70194 331.01739 -15.58083 0.6 17.53 0.05 11.1   64 6380028454238158848
   37 2007-02-14.70784 114.09181  26.03821 1.2 17.01 0.03 10.6  105 6377882133486108672
   37 2007-02-14.70959 114.09181  26.03821 1.1 17.01 0.03 10.6  128 6377882141002301440
   39 2010-09-24.69005 352.01888  -9.01146 0.9 15.74 0.00  9.2 1637 3244247596482428928
   39 2010-09-24.89631 351.98434  -9.04151 0.6 15.76 0.00  9.2 1481 3244247596515983360
   39 2010-09-25.64848 351.86000  -9.14959 0.8 15.93 0.00  9.2 1596 3244247596549537792
   39 2004-05-11.51471 205.94756   2.40168 0.9 17.53 0.01 10.7 1596 2427829426331844608
   39 2006-12-25.54660  66.30665   5.81905 0.6 16.85 0.03 10.0  109 6377002559583813632
   39 2006-12-25.54515  66.30689   5.81878 0.5 16.82 0.03 10.0   72 6377002549920137216
   41 2004-08-14.24156 312.85939  -0.12727 0.7 17.01 0.01 10.8 1392 2468572929277820928
   41 2004-08-14.31007 312.84666  -0.13844 1.2 16.87 0.01 10.8 1392 2468572929311375360
   41 2004-08-13.89894 312.92330  -0.07053 0.7 17.07 0.01 10.8 1373 2468537744905732096
   41 2004-08-14.03602 312.89769  -0.09330 0.4 17.04 0.01 10.8 1385 2468537744939286528
   41 2012-02-03.63189 111.13357   1.51372 1.8 17.49 0.05 11.3   80 6381752431528640512
   43 2005-10-24.49819  27.81738  16.72529 1.0 16.98 0.03 10.5   89 6377354458065534976
   43 2009-12-24.90220 119.28777  18.50184 0.3 18.21 0.04 11.7  208 3793933041424924672
   47 2011-01-17.29639 132.55524  23.98381 0.9 18.46 0.02 12.6 1438 3847096627684704256
   47 2006-01-29.47226 119.82169  27.06482 0.5 18.62 0.07 12.6   91 6374047110949502976
   48 2005-07-26.23956 322.59686  -7.47899 0.9 18.06 0.05 11.7   96 6380063604216954880
   48 2008-01-25.81721 139.33713   8.05076 0.3 17.39 0.01 11.2 1579 3716421869746782208
   49 2007-04-23.68993 203.50737 -14.34171 1.0 19.38 0.11 13.1   96 6379148768666714112
   49 2006-03-05.81068 150.77848   8.36066 0.6 18.66 0.06 12.5  107 6382667273487777792
   50 2007-06-05.01703 224.67516 -13.25377 0.6 19.76 0.14 14.0   96 6382983907066773504
   50 2008-09-10.23355  10.64963   3.97715 1.0 17.21 0.01 11.3  842 2914640398586478592
   50 2008-09-09.75931  10.68949   4.01781 1.3 17.20 0.01 11.3 1699 2914464476692480000
   50 2010-03-18.49585 148.59995  11.46213 1.0 20.11 0.04 14.1 1657 3803045793795932160
   53 2007-06-09.94969 238.38995 -12.68051 1.1 19.62 0.13 13.3  107 6383019093619900416
   53 2007-05-15.39827 244.04003 -13.53815 0.5 19.14 0.11 13.1  109 6383019052784156672
   53 2007-06-09.94323 238.39193 -12.68143 0.5 19.65 0.12 13.3  105 6383019086103707648
   53 2007-06-17.61260 236.98854 -12.57848 0.3 19.80 0.14 13.5  108 6383019087211003904
   53 2006-02-15.12622 123.10758  18.10780 0.3 17.54 0.04 11.6  112 6377917346748563456
   56 2007-04-24.58159 197.87714  -4.77198 0.9 17.87 0.04 11.6  107 6378972921968197632
   56 2007-04-23.50120 198.09030  -4.92246 0.4 17.82 0.04 11.6  128 6378832184513396736
   56 2006-01-18.71773 122.16822   8.83475 0.5 18.77 0.07 12.9  119 6377952493539688448
   62 2007-05-14.24531 218.04247 -11.78278 0.2 19.91 0.15 14.1  106 6382948710883524608
   62 2007-05-14.24368 218.04316 -11.78282 1.2 20.09 0.15 14.1  106 6382948711957266432
   63 2003-09-30.17723 346.60837  -2.53485 0.3 16.90 0.03 10.5  109 6376298872108482560
   63 2003-09-30.18060 346.60726  -2.53544 0.4 16.94 0.03 10.5  106 6376298873182224384
   63 2003-08-23.77312 355.28627  -0.81355 1.6 16.90 0.01 10.5 1440 2417203745961017344
   64 2003-08-29.04001 314.95829 -16.68885 1.3 17.91 0.05 11.9   77 6379641434701561856
   64 2008-09-27.28344   6.49444   4.66782 0.3 17.45 0.01 11.4  797 3129124330873552896
   65 2003-09-30.66013  10.03729   1.36819 0.5 17.30 0.03 11.5  112 6380239544297455616
   65 2006-02-14.51152 117.07515  18.55067 1.1 18.20 0.07 12.3   80 6377882211802152960
   65 2006-02-07.38909 118.16486  18.24798 0.6 18.20 0.05 12.2  111 6377882220358533120
   68 2009-03-23.76418 184.45138   6.46567 1.0 18.06 0.01 11.5 1613 3158010701197344768
   68 2009-03-23.83260 184.43710   6.47035 1.4 18.10 0.01 11.5 1603 3158010701230899200
   68 2009-03-23.96961 184.40821   6.47921 0.8 18.12 0.01 11.5 1615 3158010701264453632
   69 2007-07-13.63058 311.06507  -7.44830 1.4 18.25 0.07 12.2   64 6379500619903795200
   69 2008-10-02.97585  17.68024   4.97258 1.3 17.17 0.01 11.2  860 2912775626832216064
   69 2008-10-03.04473  17.66777   4.96411 0.9 17.14 0.02 11.2  176 2912775626865770496
   69 2005-03-12.99161 148.87048   5.98068 0.6 17.01 0.04 10.8   48 6382702399877808128
   71 2007-07-19.52877 308.95045 -29.60855 1.2 16.84 0.04 10.6   64 6384391255106781184
   71 2007-07-19.59729 308.92911 -29.60348 1.2 16.92 0.04 10.6   64 6384391255140335616
   71 2006-03-17.51594 141.49031   1.34801 0.9 17.29 0.03 10.9  103 6378374706038308864
   75 2009-02-27.66375 178.64686   1.46535 0.5 20.05 0.04 14.0 1584 3196396850240290816
   75 2008-01-26.50347 121.11354  26.71038 0.3 19.55 0.11 13.5  109 6374047122760663040
   76 2009-04-21.45129 178.12399  -0.09194 1.0 18.71 0.02 13.1 1659 2413614940075065344
   76 2006-10-22.58964 359.82582   0.80377 1.7 18.61 0.02 13.0 1674 2907603524168712192
   77 2010-09-24.34775 334.78529 -11.73537 1.3 18.17 0.02 12.3 1638 3898325073412489216
   77 2004-04-08.69621 192.75126  -6.48480 1.2 18.27 0.06 12.4  109 6378972915492192256
   77 2006-11-16.65554  15.79206   8.88530 1.5 17.85 0.05 12.0  104 6380204344892981248
   77 2006-11-16.65717  15.79206   8.88530 0.6 17.85 0.05 12.0  107 6380204335229304832
   79 2011-05-29.22797 241.26570 -16.40002 0.6 18.25 0.05 11.9  320 6394304429427785728
   79 2007-06-05.01410 222.22492 -13.02258 0.7 18.68 0.08 12.3   87 6382948728096948224
   79 2007-06-04.74461 222.26880 -13.03806 0.5 18.74 0.08 12.3   94 6382948717325975552
   79 2004-07-13.60084 310.39489 -10.37642 0.5 17.78 0.03 11.3  190 6379641372424536064
   79 2006-02-16.63257 129.42701  10.94685 0.5 17.57 0.04 11.1  111 6377811811885907968
   79 2006-02-25.25273 127.95292  11.69314 0.4 17.91 0.04 11.3  110 6377811789404438528
   81 2011-03-25.39034 175.33643   2.75339 1.9 18.78 0.02 12.9 1490 2949156267572068352
   81 2006-03-31.42236 160.78929  10.85355 0.7 19.03 0.08 13.2  112 6381893183009193984
   82 2006-11-16.65064  19.12451   8.59458 0.3 18.87 0.08 12.6  106 6380204371803635712
   82 2012-01-01.76980  64.84202  25.20812 0.4 18.42 0.07 11.7   95 6376861811290931200
   83 2006-08-01.55106 309.12565 -27.12966 1.2 17.62 0.04 11.9  109 6384391236853170176
   83 2006-08-01.55272 309.12507 -27.12950 0.5 17.75 0.05 11.9   96 6384391237926912000
   83 2010-09-17.09779 328.88726 -19.13334 0.3 18.33 0.03 12.5  554 3892590020762009600
   83 2010-09-17.77750 328.77405 -19.13996 1.0 18.26 0.02 12.5 1377 3892590020795564032
   83 2009-04-23.64211 183.97130   0.08592 0.8 17.29 0.01 11.8 1696 3196924615821623296
   83 2009-04-24.46355 183.84600   0.09372 0.6 17.46 0.01 11.8 1692 3197065353309978624
   83 2009-04-24.60053 183.82563   0.09484 0.9 17.48 0.01 11.8 1693 3196959800193712128
   83 2005-03-16.67714 155.64431  16.69130 1.6 17.46 0.04 11.7   96 6382632076230787072
   83 2012-01-03.62426  68.92214  28.46422 0.1 18.39 0.07 12.4  108 6377600727128211456
   85 2007-07-09.53199 252.61360  -4.91222 0.9 16.97 0.03 11.1  135 6383441300716257280
   85 2007-06-14.60517 257.14636  -5.61127 0.5 16.56 0.02 10.7  103 6383441344706117632
   85 2007-07-09.51983 252.61634  -4.91137 0.1 16.95 0.03 11.1  107 6383441299642515456
   87 2011-10-29.09126  19.31484  -4.83015 1.3 17.64 0.04 11.9  107 6380345090031747072
   87 2005-11-09.66196  56.15752  14.66386 0.8 17.25 0.03 11.8  141 6376967350448553984
   87 2007-02-06.62656 117.10987  31.76463 0.7 18.00 0.05 12.5  109 6374047089575329792
   88 2007-02-07.30622 125.88824  15.29762 0.6 17.53 0.04 11.7  102 6377917391845720064
   88 2005-11-07.75897  45.76821  23.63149 0.6 16.53 0.03 10.7   80 6377037759994920960
   92 2004-08-19.78630 297.10272 -26.86937 0.5 17.22 0.04 11.2   93 6379746996508426240
   92 2005-11-05.48992  37.22064   0.66001 0.8 16.93 0.01 10.9 1705 2564344790774710272
   92 2007-02-14.55502 109.38981  25.91128 0.7 18.16 0.08 12.0   44 6374011919094775808
   94 2007-09-13.53032 335.45452 -15.51341 0.5 17.97 0.05 12.2   96 6379993201113038848
   94 2007-08-19.39716 340.44506 -14.52438 0.2 17.83 0.05 12.1  106 6376474844401238016
   94 2010-03-20.75506 153.53833  15.76984 0.5 18.27 0.01 12.5 1690 3804805012400373760
   96 2003-08-29.72637 302.62264 -24.77723 0.3 18.99 0.07 12.9  110 6379782163566428160
   96 2007-03-19.57222 174.23389 -14.80594 1.1 17.38 0.04 11.4  104 6382209838029471744
   96 2004-08-19.72159   5.81514  16.59836 1.0 19.10 0.03 13.2 1595 2472091366453149696
   96 2004-08-18.83855   5.91464  16.55537 0.6 19.14 0.08 13.2  104 6375982246012125184
  104 2011-04-10.68368 208.93383 -10.83002 0.7 19.16 0.03 13.2 1640 6445603243899748352
  104 2011-04-09.24638 209.19752 -10.91285 0.9 19.24 0.03 13.2 1665 2550904359898578944
  104 2011-04-10.34138 208.99699 -10.84976 1.0 19.16 0.03 13.2 1681 2550904359932133376
  104 2011-04-11.36812 208.80714 -10.79017 0.6 19.26 0.03 13.2 1673 2550904359999242240
  110 2011-06-14.58284 278.30568 -28.72821 1.1 17.48 0.04 11.4   96 6379887680175472640
  110 2007-09-07.50902 342.86700 -17.70845 0.2 17.06 0.03 11.1   90 6376615534678507520
  110 2005-02-14.34964 141.42162  24.45704 0.7 18.10 0.05 12.0   88 6377706278197657600
  111 2007-06-08.58202 232.34307 -25.86088 0.2 18.09 0.06 12.0  103 6383159872950632448
  111 2004-09-30.22545 343.56324  -0.99022 0.5 18.04 0.01 12.0 1602 2473287635137724416
  111 2006-01-20.43724 116.76028  22.51397 0.3 16.95 0.03 10.8   93 6377882187106091008
  115 2007-09-12.92049 337.15916   4.53679 0.5 16.33 0.02  9.9   96 6376404479985582080
  115 2007-09-12.92209 337.15856   4.53672 0.5 16.28 0.02  9.9  103 6376263652302913536
  122 2010-07-09.18214 291.85609 -19.69137 0.2 19.23 0.06 12.5  295 3918767193596100608
  122 2010-07-09.32342 291.82744 -19.69537 0.9 18.87 0.03 12.5 1051 3918767193629655040
  122 2008-01-15.47183 140.54843  13.60164 0.9 19.11 0.11 12.6   76 6377741435659091968
  122 2006-12-14.24466  48.81300  16.01293 1.2 19.29 0.10 12.8  105 6377072914302238720
  122 2006-12-14.24630  48.81300  16.01293 0.4 19.29 0.10 12.8   96 6377072913228496896
  127 2004-08-25.95327 337.24152 -21.24218 0.3 18.63 0.02 12.6 1699 3365141098811883520
  127 2005-12-23.49715  59.89780  29.25088 0.5 18.43 0.07 12.5   87 6377635902910365696
  128 2008-08-07.34221 317.95138 -25.26744 0.1 16.84 0.03 10.9   90 6379817356562006016
  128 2007-05-14.30726 217.13484  -9.26159 0.3 17.93 0.05 11.9  108 6382948682999791616
  128 2004-11-01.41473  28.45205   3.84589 0.8 16.76 0.03 10.6   73 6377424732320432128
  130 2007-07-14.73148 249.84769   5.35615 0.2 18.72 0.09 12.6   64 6375735915779719168
  130 2007-06-15.75744 254.32446   7.52463 0.3 18.52 0.06 12.4  105 6375735945810935808
  131 2009-03-12.73946 170.39036  13.24951 1.4 19.34 0.03 12.9 1654 2502314742043901952
  131 2009-03-13.01561 170.32407  13.27218 1.0 19.00 0.03 12.9 1243 2502314742077456384
  131 2009-03-13.15027 170.29240  13.28402 1.1 19.35 0.03 12.9 1642 2502314742111010816
  131 2011-12-16.07895  64.53860  22.39835 1.0 19.78 0.07 13.6  583 3947548009973153792
  133 2007-09-01.06624 343.23217  -2.59873 0.1 18.75 0.08 12.2   96 6376298886067126272
  133 2007-09-08.46642 341.72923  -2.96481 0.6 18.72 0.07 12.1   87 6376439645030318080
  133 2005-02-12.41952 139.14734  15.90684 0.7 18.94 0.11 12.4   61 6377741407741804544
  136 2006-07-25.77829 267.01617  -6.91630 0.3 18.32 0.07 12.7   73 6375595229763862528
  136 2003-10-17.98682 354.32320  -2.70009 0.8 18.26 0.05 12.6  102 6376685902315388928
  138 2004-05-18.70998 205.41128  -9.04226 1.1 18.71 0.07 12.3  112 6379183983070019584
  138 2004-05-18.70826 205.41128  -9.04226 0.6 18.71 0.07 12.3  112 6379183972332601344
  141 2011-05-27.57708 209.14881 -29.91603 0.1 19.09 0.03 13.2 1605 4054578869858992128
  141 2006-04-05.35542 171.97397  -9.31043 0.3 19.20 0.08 13.2  110 6382069155268395008
  143 2008-03-14.22598 136.00541  18.68411 1.6 19.41 0.03 13.4 1696 3721312497433575424
  143 2012-01-11.00557  76.17680  37.69501 0.0 19.64 0.14 13.7  107 6373097114615939072
  143 2012-01-05.13333  77.36136  38.19995 0.4 19.53 0.14 13.6   96 6373097101731037184
  144 2004-04-02.67802 202.71926  -3.27918 0.2 18.67 0.07 12.6  104 6378832157602742272
  144 2004-04-22.32354 198.63400  -1.85921 0.2 18.83 0.07 12.7  105 6378832151193845760
  144 2004-05-06.58074 196.03910  -1.13999 0.3 19.01 0.08 12.9   90 6378972908043108352
  147 2003-08-29.05124 317.70397 -13.41486 0.4 18.86 0.07 13.1  110 6379676551427915776
  147 2009-10-18.38672 352.45956  -0.55403 0.7 19.32 0.03 13.3 1695 2599071765355298816
  149 2003-08-14.11089 300.09863 -19.67578 0.1 20.24 0.14 13.6  144 6379746923359764480
  149 2005-01-21.78844 129.50411  17.47119 0.5 19.37 0.07 13.0  184 6377811762560892928
  149 2005-01-21.78341 129.50652  17.47033 0.5 19.23 0.07 13.0  189 6377811763634634752
  150 2007-04-19.86236 196.04329  -7.15256 0.1 18.76 0.07 13.0   99 6379008037654364160
  150 2007-04-24.59655 195.21341  -6.76633 0.6 18.82 0.07 13.1  121 6378972929450835968
  150 2006-02-16.20814 133.07552  14.52255 0.3 18.72 0.07 13.0  112 6377811817254617088
  156 2005-09-23.69190 350.94642  10.24964 0.5 18.91 0.08 13.1  104 6376123006082613248
  156 2006-12-14.25763  53.00219  18.87901 0.7 19.66 0.12 13.6  109 6376932212247363584
  156 2006-12-08.50612  54.08119  19.33420 1.1 19.42 0.07 13.5  295 6393952585673342976
  158 2007-01-13.50848  79.73746  23.28258 1.2 19.60 0.19 13.5   64 6376826614134603776
  158 2007-01-13.50723  79.73826  23.28292 0.9 19.53 0.14 13.5   80 6381787590265143296
  163 2007-03-28.68442 204.11996  -4.77702 0.8 18.49 0.05 12.7  141 6378832179077578752
  163 2007-03-28.68251 204.12065  -4.77689 1.0 18.63 0.06 12.7  120 6378832167266418688
  163 2005-10-19.50361   2.45227  -3.62164 0.4 18.65 0.08 12.7   82 6376685904529981440
  163 2007-04-24.79861 198.08519  -1.59906 0.6 18.88 0.07 12.8  105 6378972918814081024
  163 2007-04-24.79031 198.08795  -1.60028 0.5 18.81 0.07 12.8  109 6378832140422873088
  168 2011-06-02.25999 242.39331 -16.81756 0.6 18.78 0.15 12.9  103 6383019135529385984
  168 2011-06-17.93484 239.75061 -16.22072 0.5 19.08 0.15 13.2   66 6383019129019826176
  168 2011-06-18.00327 239.74033 -16.21817 1.2 19.37 0.19 13.2   77 6383019129053380608
  168 2006-09-22.60202 326.07706  -8.33521 0.7 19.02 0.08 12.9  111 6380063638543138816
  168 2006-09-22.60366 326.07706  -8.33521 0.1 19.02 0.08 12.9  107 6380063637469396992
  169 2006-08-11.68490 289.81062 -30.20859 0.7 18.99 0.09 12.3  102 6379922867768786944
  169 2006-08-11.68152 289.81223 -30.20926 0.6 18.91 0.08 12.3  112 6379922858105110528
  171 2007-07-18.70435 317.73903 -18.03690 0.9 19.33 0.15 13.4   48 6379817279252594688
  171 2011-03-18.26722 191.72991  -0.77483 0.6 18.13 0.02 12.2  825 3823206439002832896
  171 2008-09-27.02185  13.32727   1.83178 1.1 19.26 0.06 13.2  199 6475826619524055040
  171 2011-04-24.37740 185.37479   1.80092 0.4 18.52 0.02 12.6 1414 3787705407632310272
  171 2003-11-28.83558  43.16716  13.66578 0.4 19.23 0.12 13.1  117 6377213710846394368
  171 2005-02-01.53251 142.63020  17.21877 0.8 18.02 0.06 12.0   80 6377741390561935360
  171 2005-02-03.79090 142.17731  17.39809 1.9 17.75 0.05 12.0   72 6377741391669231616
  172 2003-08-29.72801 304.03098 -24.60376 0.7 18.29 0.05 11.7  109 6379782162492686336
  172 2006-04-27.60687 195.67065 -21.63511 0.3 18.82 0.07 12.3  112 6388191152259989504
  172 2006-04-27.47671 195.70093 -21.64476 0.2 18.96 0.08 12.3  111 6382526534925680640
  174 2003-10-19.50046 358.75662  12.87737 0.5 19.39 0.09 13.0  112 6376052592207724544
  174 2003-09-08.80224   7.35730  14.60340 0.6 19.42 0.03 12.9 1673 2417766695947993088
  174 2003-08-30.82957   8.92388  14.47053 1.2 19.63 0.04 13.1 1659 2417942617774882816
  176 2005-05-07.87834 196.00631  -4.58824 0.6 19.84 0.12 13.9  109 6378972925189423104
  176 2007-07-18.98432 337.84835  16.87539 1.5 19.20 0.09 13.1   94 6376228487325286400
  177 2004-04-08.63601 189.37771  -4.95755 0.3 20.10 0.14 14.3  111 6378972869321293824
  177 2006-11-13.50631  12.31801   7.03976 0.6 18.52 0.06 12.4  109 6380239493831589888
  177 2006-11-25.76133  12.31322   7.03993 0.4 18.89 0.09 12.8   77 6380239493865144320
  178 2004-09-21.39102   5.72209  -0.13128 0.4 19.27 0.09 12.4  112 6380309851905458176
  178 2004-09-21.38763   5.72347  -0.13058 0.8 19.30 0.09 12.4  108 6381013622025355264
  178 2008-10-12.41916  20.33183   6.83595 0.6 18.91 0.02 12.4 1645 3778944498915082240
  178 2006-01-10.78630 123.04518  22.83331 0.6 19.36 0.09 12.7  112 6377776589932855296
  187 2005-07-16.38928 316.36224 -34.47842 0.4 17.66 0.04 11.7  112 6384391333523488768
  187 2006-11-16.65898  15.77769   8.30386 1.4 19.31 0.10 13.4  135 6380204336303046656
  187 2006-11-16.65554  15.77769   8.30386 0.7 19.31 0.10 13.4  104 6380204344892981248
  188 2007-07-14.86275 317.43595   2.85264 0.7 19.44 0.14 12.5   64 6376580313765642240
  188 2007-07-14.93126 317.42587   2.85779 1.0 19.12 0.12 12.5   64 6376580313799196672
  188 2003-11-27.53412  30.33140  17.63906 1.5 19.82 0.12 13.4  124 6377178471713472512
  188 2003-11-27.53754  30.33053  17.63824 0.9 20.03 0.13 13.4  121 6377178482450890752
  190 2003-08-24.52383 341.30963  -5.24262 0.7 19.19 0.08 13.4  110 6376439649291730944
  190 2006-01-01.95318 112.46936  13.73578 0.7 18.21 0.06 12.4  112 6378058115375431680
  191 2006-09-12.80100 341.87262  -9.09534 0.1 18.24 0.05 12.7  112 6376474778902986752
  191 2006-09-10.26836 342.30946  -8.72461 0.8 18.25 0.02 12.7 1561 2473639478858612736
  191 2004-03-11.96373 176.04782   6.14263 1.0 18.89 0.06 13.3  137 6379113594998489088
  191 2004-03-11.96181 176.04825   6.14219 0.1 19.00 0.07 13.3  138 6379113593924747264
  199 2004-10-16.04023 335.16966 -30.80414 0.9 19.31 0.04 13.6  670 2462802692221698048
  199 2006-12-26.22470 102.99570  26.89162 0.5 19.82 0.15 13.8   96 6373976738950545408
  204 2004-03-29.21487 164.67782  -0.69843 0.7 18.83 0.05 12.6  250 2412946436971823104
  204 2004-03-29.56552 164.62119  -0.64978 0.8 18.94 0.02 12.6 1661 2412946437005377536
  204 2008-02-29.32283 128.40575   7.42647 0.4 19.67 0.04 13.3 1051 3716105210364428288
  204 2006-12-14.59671  54.77240  12.00540 1.0 20.13 0.18 13.6   96 6376967353703333888
  205 2007-06-02.20873 222.37883 -10.37402 0.7 19.56 0.04 13.6 1114 3052140924709634048
  205 2007-06-02.27673 222.36926 -10.36864 1.2 19.61 0.04 13.6 1031 3052140924743188480
  205 2008-07-18.96989 329.02015   3.43709 0.4 19.60 0.04 13.5 1623 2907181311670091776
  207 2006-08-11.49139 289.57033 -28.69921 1.3 19.22 0.09 13.1   80 6379922846293950464
  207 2006-08-11.48985 289.57033 -28.69921 0.4 19.22 0.09 13.1  112 6379922847367692288
  207 2003-10-17.99521 354.73647  -4.97977 0.3 19.49 0.10 13.3  109 6376685923790225408
  207 2005-02-14.41640 138.61642  22.55371 0.4 18.78 0.08 12.7   86 6377706270681464832
  208 2006-08-29.56722 309.75830 -20.39603 0.6 20.38 0.18 13.4  112 6379782114174304256
  208 2006-08-29.56865 309.75830 -20.39603 1.1 20.38 0.18 13.4   64 6379782103436886016
  208 2004-01-20.57983 132.08310  20.19972 1.0 19.56 0.11 12.9  110 6377706232999837696
  216 2007-07-10.27257 242.53352  -9.60844 0.4 18.08 0.07 12.4   80 6382913559830986752
  216 2006-04-22.88251 186.72426  -9.52545 0.8 17.95 0.05 12.4  108 6382561676415205376
  218 2006-08-31.33543 306.50979  -6.13895 0.7 18.91 0.08 12.4  112 6379500673557331968
  218 2009-01-08.07059 135.47627   0.41061 1.2 19.18 0.05 12.7  288 2927306772504903680
  221 2008-03-06.76416 186.33161   7.19430 0.8 19.09 0.02 12.6 1329 3084580915809091584
  221 2008-03-06.69471 186.34213   7.18598 0.5 19.06 0.02 12.6 1572 3084475362659270656
  221 2011-12-31.18895  96.53396  12.14304 0.9 18.73 0.09 12.2  103 6378233972878475264
  224 2007-04-28.68833 216.10352 -21.69720 0.5 17.80 0.05 11.9  104 6383089463437819904
  224 2007-05-13.35376 212.67823 -20.93032 0.1 18.01 0.05 12.1  104 6383089466659045376
  224 2007-05-13.34555 212.68129 -20.93041 0.7 17.98 0.05 12.1  109 6383089456995368960
  224 2006-01-18.51572 118.20255  28.65795 0.5 18.01 0.05 12.4  111 6374047101252272128
  227 2010-09-01.27188 297.26946 -25.36095 1.2 19.71 0.05 13.7  923 3919611618526232576
  227 2005-08-17.64105 352.03282   0.58588 1.2 20.20 0.05 14.1 1363 2564168868880711680
  227 2005-08-17.97733 351.97950   0.57802 1.0 20.18 0.05 14.1  941 2564168868914266112
  227 2005-08-18.32010 351.92400   0.56995 1.1 20.13 0.05 14.0 1024 2564168868947820544
  227 2005-08-18.59863 351.87864   0.56399 1.3 19.96 0.04 14.0 1564 2564168868981374976
  229 2007-06-08.92597 231.09399 -20.24289 0.4 18.65 0.10 14.3   89 6383159809599864832
  229 2007-06-08.91475 231.09648 -20.24384 0.8 20.01 0.16 14.3  103 6383159799936188416
  229 2006-03-19.72314 182.38877   0.36367 0.8 20.46 0.19 14.5  112 6382596846761541632
  229 2005-01-20.81578 137.68473  19.12646 1.0 20.41 0.17 14.7  109 6377706284539445248
  231 2011-07-16.48322 257.79910 -30.86149 1.2 19.18 0.12 13.2   91 6387698617221644288
  231 2011-07-16.48154 257.79921 -30.86176 0.3 19.73 0.16 13.2  110 6387698622590353408
  232 2003-10-17.64284   9.50431  -2.26861 0.5 20.70 0.15 14.6  160 6380309862575767552
  232 2007-09-20.99608   8.25393  -1.60697 1.4 20.24 0.07 14.4 1005 2915449639178076160
  232 2003-10-04.77156  12.12150  -0.95405 0.5 20.29 0.17 14.4   90 6380239566846033920
  232 2007-09-10.92859  10.14487  -0.45291 0.9 20.28 0.19 14.6   96 6380239562584621056
  240 2004-04-12.46319 191.80481  -1.72475 0.7 19.26 0.09 13.3  112 6378972876837486592
  240 2004-04-09.67162 192.37200  -1.95878 0.2 19.31 0.11 13.2   78 6378972875763744768
  242 2009-07-21.59292 318.35138   0.12487 1.3 20.07 0.10 14.1  276 6402994969367281664
  242 2009-07-22.55148 318.18766   0.09303 1.2 19.79 0.09 14.1  265 6402994969400836096
  245 2011-04-20.95315 169.78335  10.86214 1.0 20.33 0.05 13.5 1398 3856103826905890816
  245 2005-02-26.60689 138.94265  23.40361 0.9 19.28 0.10 12.7  101 6377706269641277440
  247 2005-07-27.68238 331.73174 -43.00218 1.0 17.84 0.04 12.3   96 6383582084442619904
  247 2005-07-27.75088 331.71252 -43.00625 0.5 18.09 0.05 12.3   96 6383582084476174336
  247 2007-01-07.82479 142.24986  54.47912 0.5 17.39 0.03 11.5  112 6373624900631920640
  249 2006-09-13.01359 325.37452 -13.15782 0.5 19.53 0.11 13.5   96 6379676622294876160
  249 2006-09-13.00892 325.37631 -13.15846 0.2 19.39 0.10 13.5   96 6379676613704941568
  249 2006-09-29.91600 323.31923 -11.79110 0.6 19.67 0.11 13.9  112 6379676592263659520
  250 2007-07-17.60914 294.99613 -39.54594 0.5 18.27 0.09 12.8   64 6383793166985723904
  250 2011-03-23.74765 191.06768   1.17079 0.1 18.07 0.01 11.9 1599 3863527729416634368
  250 2011-04-02.06707 189.06667   1.44877 0.9 17.73 0.02 11.9  300 2948241473897758720
  250 2011-04-03.70201 188.71694   1.49116 0.1 17.98 0.01 11.9 1675 2948241473931313152
  250 2011-03-22.72066 191.28386   1.13781 0.8 17.90 0.01 11.9 1616 2949226636316246016
  250 2011-04-24.37740 184.79299   1.72036 0.5 18.26 0.02 12.4 1414 3787705407632310272
  250 2005-02-16.13223 160.83435  25.02309 0.9 17.42 0.02 11.7  505 2486974355846725632
  258 2007-01-14.53619  77.25111   3.53880 0.4 18.58 0.09 12.4   79 6381858006119743488
  258 2007-01-14.53751  77.25079   3.53899 0.5 18.63 0.08 12.4   78 6381858007193485312
  259 2005-12-22.25975  63.42405  17.18147 1.1 18.79 0.09 13.1   84 6376861852093120512
  259 2005-12-22.26155  63.42373  17.18119 0.3 18.91 0.08 13.1   96 6376861862830538752
  259 2005-12-04.86113  66.86956  17.01260 0.6 19.25 0.06 12.7  346 3079971762998345728
  260 2007-07-10.69309 303.17209 -12.84440 0.0 19.72 0.14 13.6   80 6379606200903794688
  260 2007-07-11.10398 303.10404 -12.86280 1.4 19.27 0.11 13.6   78 6379606200937349120
  261 2011-11-29.43197  82.67711  21.07605 1.0 18.18 0.09 12.4   91 6381787620162142208
  261 2011-11-29.50042  82.66028  21.07659 1.1 18.67 0.11 12.4   93 6381787620195696640
  264 2010-03-29.72314 166.99948  19.61940 0.7 19.34 0.03 13.1 1652 3855400139464114176
  264 2005-01-23.01717 149.81786  28.83670 0.2 18.86 0.07 12.7  103 6378409940876263424
  267 2007-06-06.52023 227.42528 -15.18798 1.2 19.76 0.14 13.9   96 6382983936057802752
  267 2007-06-06.51873 227.42589 -15.18817 1.1 19.85 0.15 13.9   95 6382983925320384512
  270 2006-02-14.50488 118.36099  17.82589 0.6 19.25 0.09 12.4  117 6377917311348637696
  270 2006-02-07.38579 119.92600  17.52078 0.9 18.95 0.08 12.2  111 6377917317757534208
  271 2006-08-16.75804 289.06596 -25.29766 1.1 20.29 0.19 14.5  127 6379711804519481344
  271 2005-05-10.53701 213.13552 -18.20454 1.4 20.23 0.16 14.6  117 6383089425823301632
  271 2007-10-16.25863  29.91424  16.98878 0.5 19.37 0.13 13.5   60 6377178483524632576
  274 2005-05-12.65807 208.94567  -6.80238 0.9 20.43 0.17 13.8  112 6379183951931506688
  274 2005-05-12.65976 208.94504  -6.80246 0.8 20.31 0.16 13.8  120 6379183946562797568
  274 2007-11-09.22774  20.40691   3.66734 1.0 21.72 0.16 15.1 1044 2503088798296965120
  275 2010-09-27.29186  17.26822   0.99307 1.1 19.23 0.03 13.5 1607 3244458702513635328
  275 2010-09-27.77116  17.18004   0.94751 1.3 19.36 0.03 13.5 1600 3244458702547189760
  275 2010-09-28.59285  17.02753   0.86899 1.0 19.24 0.03 13.4 1600 3244458702580744192
  275 2010-09-28.66129  17.01507   0.86227 0.9 19.25 0.03 13.4 1597 3244458702614298624
  275 2008-03-18.46972 195.54092   0.44666 1.3 17.77 0.01 11.9 1564 3046722531407953920
  275 2010-09-27.56574  17.21816   0.96688 0.5 19.40 0.03 13.5 1601 3242171718730514432
  275 2010-09-27.97656  17.14193   0.92768 0.9 19.44 0.03 13.4 1597 3242171718764068864
  275 2010-09-28.31891  17.07838   0.89516 1.4 19.32 0.03 13.4 1594 3242171718831177728
  279 2011-08-20.18549 344.70313  -9.79268 0.1 20.46 0.11 14.7  250 6472026707338461184
  279 2006-01-02.35036 111.46355  23.69634 0.2 19.97 0.14 14.5  112 6377882129090478080
  282 2004-05-13.69735 207.75332   3.23012 1.0 20.22 0.16 14.6   96 6378691431925547008
  282 2007-02-07.31114 128.49447  14.93267 0.6 19.12 0.09 13.5   95 6377811774304944128
  283 2007-04-22.60765 199.77153 -20.41891 0.6 19.14 0.08 13.7  110 6379148841647603712
  283 2006-02-23.33519 146.38351   8.69963 0.6 19.36 0.09 13.6  112 6382667277782745088
  293 2008-10-21.52584  30.42151  -1.50631 1.2 20.54 0.07 14.2 1659 3779401895752237056
  293 2008-10-21.59432  30.40622  -1.50724 1.6 20.59 0.07 14.2 1663 3779401895785791488
  297 2007-03-29.62680 190.28836 -11.90049 0.2 20.52 0.19 14.0  107 6382561743020752896
  297 2003-08-24.52870 342.75487  -6.07920 1.4 19.55 0.10 12.8  111 6376474749911957504
  303 2004-09-07.27674 342.34719  -7.88743 0.6 18.90 0.03 12.9  842 2473428372592525312
  303 2005-12-26.23083  66.02091  31.74124 0.5 19.18 0.10 13.2  112 6377600707800858624
  304 2006-01-01.18458 118.29506   2.99934 0.9 19.64 0.12 13.9  108 6378093315853647872
  304 2007-04-20.96456 194.54196  10.37500 0.5 19.26 0.10 13.8   80 6378761824359153664
  306 2007-04-05.35041 171.59022  10.99156 1.3 19.13 0.09 12.7   91 6379078423578411008
  306 2009-12-24.69168 120.08505  14.54211 1.6 19.30 0.04 13.0 1049 3794073778913280000
  306 2009-12-24.76024 120.07165  14.54630 1.9 19.19 0.04 13.0 1056 3794073778946834432
  307 2008-10-16.32195  21.23521  -1.61109 0.9 19.61 0.04 13.6 1645 2916329248413188096
  307 2008-10-17.14364  21.06802  -1.66796 0.8 19.27 0.03 13.6 1643 2916329248446742528
  307 2005-02-14.42271 141.74794  21.32369 0.5 19.67 0.17 13.9   73 6377671061613314048
  307 2005-02-26.60353 139.34894  22.22090 0.2 20.28 0.16 14.2  112 6377706281452437504
  309 2004-03-30.79615 181.64833  -1.63645 1.2 20.15 0.18 14.4  112 6382596859679997952
  309 2004-04-13.91469 178.82507  -0.69447 0.9 20.62 0.09 14.8  685 2413720493157777408
  309 2004-04-12.81671 179.02112  -0.75892 1.3 20.70 0.10 14.7 1056 2413685308819243008
  312 2011-08-15.54212 278.99771 -36.34724 0.5 18.90 0.10 12.7   87 6383933851860729856
  312 2007-10-09.83515   1.96538   0.95175 0.4 19.45 0.03 12.8 1040 3132994611870433280
  312 2007-10-03.25245   3.40587   1.20792 0.4 19.12 0.03 12.6  679 3133135349224570880
  312 2007-10-09.76492   1.98035   0.95448 0.7 19.15 0.03 12.8 1338 6481843147151245312
  312 2007-10-04.76628   3.06505   1.14623 0.4 19.10 0.03 12.7 1171 6481983884639600640
  312 2007-10-05.44917   2.91348   1.11905 0.8 18.93 0.02 12.7 1526 6482019069011689472
  312 2007-10-03.87959   3.26336   1.18221 1.2 19.22 0.07 12.6  525 6482089437755867136
  312 2007-09-06.62006   9.24586   2.23968 0.7 19.44 0.11 12.9   88 6380239536814817280
  313 2007-05-23.07544 226.04279  -0.48127 1.0 18.18 0.06 12.2   78 6382772837341462528
  313 2007-06-02.68743 224.17654  -0.05123 0.8 18.43 0.07 12.4   80 6382843124581924864
  313 2005-11-05.48992  37.01682   0.44876 0.6 17.76 0.01 11.9 1705 2564344790774710272
  317 2005-07-25.21939 311.06021 -16.59014 0.4 18.24 0.04 12.2  234 6379641430406594560
  317 2011-03-24.63776 173.70683   4.10107 0.9 19.28 0.03 13.2 1575 2947995183293136896
  317 2011-03-24.56932 173.72271   4.09339 0.5 18.98 0.02 13.2 1600 2949472926920867840
  318 2011-08-07.87583 294.01518 -11.59194 0.0 19.88 0.15 14.6  103 6379571008008880128
  318 2006-10-07.66145 341.26286  -9.96204 1.0 20.23 0.15 14.5  111 6376474790747701248
  318 2006-10-07.65807 341.26368  -9.96195 0.7 20.23 0.16 14.5  112 6376474778936541184
  318 2009-02-13.41880 159.19188   6.46404 0.1 19.31 0.03 13.8 1575 2946235964688695296
  324 2004-08-30.47069 296.73454 -25.95867 0.9 15.74 0.02  9.8  105 6379746990099529728
  324 2006-02-19.57530 136.96968  19.12140 0.9 17.22 0.03 11.2  112 6377706285780959232
  325 2003-09-10.44401 305.23992 -25.46275 0.4 19.66 0.11 13.9  105 6379782172223471616
  325 2003-09-10.44228 305.24014 -25.46284 0.4 19.65 0.12 13.9  112 6379782161452498944
  325 2007-04-22.59943 202.98453 -18.38163 0.3 19.98 0.15 13.9   95 6379148805140381696
  329 2006-09-03.22454 314.24693  -2.52080 0.4 18.90 0.09 13.2   78 6379535801054658560
  329 2011-12-10.52509  92.61974  -1.82659 0.6 19.27 0.17 13.4   48 6381189457919344640
  329 2011-12-14.35865  91.74825  -1.98270 0.7 19.00 0.13 13.3   79 6381189457952899072
  329 2011-12-16.54702  91.23428  -2.04352 0.6 19.26 0.18 13.3   63 6381189478320439296
  329 2005-04-26.71409 183.54141   6.28465 0.9 19.10 0.09 13.3   74 6378937659212955648
  331 2004-09-03.71049 352.68414  -9.24898 0.4 19.14 0.09 13.3  104 6376650694320979968
  331 2007-02-22.92670 168.00209  11.24612 1.2 20.44 0.15 14.4  135 6379078398915903488
  331 2007-03-18.41475 163.36319  12.65618 0.7 20.18 0.14 14.5  128 6381893200222617600
  333 2005-02-03.79361 142.95102  17.96266 0.4 20.14 0.17 14.2   80 6377741390595489792
  333 2005-02-01.53379 143.41754  17.83653 0.7 20.11 0.19 14.2   45 6377671093758459904
  333 2005-02-03.79498 142.95102  17.96266 1.1 20.14 0.17 14.2   79 6377671093792014336
  333 2005-02-26.59854 138.40705  19.00843 0.5 20.48 0.17 14.6  109 6377706294337339392
  336 2006-04-26.64501 197.90952 -12.76016 0.8 17.97 0.05 12.2  103 6379008098790539264
  336 2007-10-05.30856  24.02011  15.88915 0.5 18.45 0.02 12.8  925 3116528325598642176
  336 2007-10-05.79417  23.90857  15.83321 0.6 18.43 0.02 12.8 1082 3116528325632196608
  336 2007-10-06.26573  23.80179  15.77874 0.6 18.64 0.03 12.8  681 3116528325665751040
  336 2007-10-06.75155  23.68902  15.72154 1.3 18.41 0.02 12.7 1352 3116528325699305472
  338 2011-10-12.52725 336.42627  -1.70825 0.8 18.97 0.08 13.0  119 6376439600973348864
  338 2004-03-27.58042 157.99902   0.97666 0.9 18.80 0.02 12.9 1494 2412418671356936192
  340 2010-09-17.09779 328.98994 -18.51120 0.2 20.63 0.09 14.0  554 3892590020762009600
  340 2010-09-17.77750 328.88012 -18.52310 0.4 20.64 0.07 14.1 1377 3892590020795564032
  342 2003-10-23.46264  14.97116  12.98436 1.8 18.88 0.08 13.4  112 6380204304090791936
  342 2003-10-20.24477  15.62040  13.44228 0.5 19.47 0.03 13.4 1192 2418400014645592064
  342 2003-10-21.13385  15.43864  13.31619 0.5 19.44 0.03 13.4  968 2418400014679146496
  342 2003-10-23.52609  14.95909  12.97565 1.6 19.30 0.10 13.4  104 6380204303017050112
  344 2007-02-14.14705 115.00503  44.95102 0.5 19.72 0.12 13.5   96 6373835925260075008
  344 2007-02-14.14542 115.00593  44.95123 1.3 19.71 0.12 13.5  103 6373695285482225664
  346 2004-10-17.48517  31.24371  -1.30928 0.7 17.22 0.03 10.5  111 6380380264740159488
  346 2011-04-17.52921 163.35718  19.44786 0.5 18.74 0.02 12.2 1493 3854274239557271552
  346 2006-02-19.71543 139.49497  25.86831 0.7 17.86 0.05 11.4   80 6378445171385696256
  351 2010-09-02.57694 299.56222 -26.86907 0.8 20.63 0.07 14.1 1642 3919963462247120896
  351 2009-05-21.64833 219.35353  -3.42854 0.5 19.38 0.03 13.0 1599 2851343713165115392
  354 2003-10-11.47392 354.27011 -19.55052 0.8 17.83 0.04 11.1  109 6380556173581484032
  354 2003-10-11.47227 354.27084 -19.55020 0.3 17.77 0.04 11.1  108 6380556174655225856
  356 2008-03-08.82023 196.29664 -10.09067 0.3 18.72 0.02 12.7 1136 3167897508848336896
  356 2008-03-10.24897 196.03999 -10.05933 0.4 18.69 0.03 12.6  576 3167897508881891328
  356 2006-11-20.82000  38.25016  28.28243 0.8 16.74 0.02 10.8  140 6373167491950051328
  356 2006-11-20.82193  38.24930  28.28251 0.4 16.78 0.03 10.8  124 6373167484433858560
  360 2005-10-24.56965   3.73630 -14.68321 1.1 18.48 0.06 12.5   96 6380415478036168704
  360 2005-10-24.63815   3.72804 -14.68545 0.9 18.21 0.05 12.5   96 6380415478069723136
  360 2007-01-20.56812 137.15108  15.40926 0.3 18.09 0.06 12.3   71 6377741409889288192
  365 2003-10-17.98682 354.62649  -2.50651 1.5 18.77 0.08 12.6  102 6376685902315388928
  365 2003-10-17.98497 354.62649  -2.50651 0.3 18.77 0.08 12.6   53 6376685890504228864
  365 2005-02-25.50684 126.79108   4.67366 1.3 19.32 0.03 13.4 1678 2869569217974239232
  366 2006-09-29.51884 319.08984 -20.07186 0.6 20.11 0.16 13.6  112 6379817277071556608
  366 2009-01-13.40568 125.34128  31.07937 1.3 19.55 0.03 13.4 1632 3714275623015809024
  368 2010-02-08.21489 156.34923  -0.96935 0.8 21.25 0.18 15.4  307 2931880740943560704
  368 2010-02-08.35459 156.32517  -0.96186 1.9 21.28 0.12 15.4  816 2931880740977115136
  368 2010-03-11.99138 150.72903   1.39761 0.7 21.25 0.10 15.4 1607 2605264215547576320
  368 2007-10-29.13752  20.48723  13.01468 0.6 19.67 0.12 13.8   93 6380204358885179392
  368 2007-10-05.79417  24.79804  15.80697 1.2 19.70 0.06 13.8 1082 3116528325632196608
  368 2007-10-06.26573  24.71525  15.75762 0.9 19.50 0.04 13.8  681 3116528325665751040
  368 2007-10-06.75155  24.62682  15.70563 0.6 19.57 0.03 13.8 1352 3116528325699305472
  372 2005-09-23.13126 337.34780   3.86214 0.8 17.75 0.05 12.0   92 6376263663073886208
  372 2007-02-07.70880 124.37518  34.63449 0.4 16.67 0.03 11.0  110 6374047040082542592
  372 2007-02-05.45270 125.04432  35.00364 0.7 16.68 0.03 10.9  105 6374047031492608000
  372 2011-10-23.00164  10.27465  41.46811 1.4 16.98 0.04 11.3   96 6372252639253495808
  375 2003-09-10.44897 304.43837 -28.02131 0.5 18.08 0.05 11.9  112 6379958013553278976
  375 2007-03-18.33651 173.92665  -6.09872 0.7 18.17 0.05 12.2  103 6382069141343305728
  375 2007-04-05.47866 170.29070  -5.43930 0.9 18.31 0.06 12.5   88 6382069098393632768
  376 2006-02-16.20476 132.52173  15.28601 1.1 19.29 0.10 12.8  110 6377811805443457024
  376 2004-11-12.58155  25.42842  19.76541 0.7 19.83 0.04 13.1 1696 3054885305699008512
  378 2008-08-27.95519 332.67618   0.84406 0.8 19.63 0.04 13.2 1436 2597945865448456192
  378 2008-08-20.21600 334.21221   1.44928 1.8 19.64 0.04 13.3 1562 2597875496637169664
  378 2008-08-24.18792 333.42834   1.15617 1.0 19.72 0.04 13.2 1451 2597875496670724096
  379 2007-05-12.44899 216.68712 -12.62866 0.9 19.78 0.13 13.9  105 6382948722694684672
  379 2003-10-05.52189  13.66398   4.77698 0.5 18.12 0.05 12.0  112 6380239508863975424
  379 2006-03-30.46042 163.58792   6.86002 0.7 20.16 0.16 14.5  112 6381893232334209024
  381 2006-11-23.50017  18.06269  -9.45230 0.8 19.57 0.13 13.8   75 6380345131807014912
  381 2004-04-14.52802 209.60182   7.43130 0.4 18.70 0.07 12.7  104 6378691380385939456
  382 2011-07-17.51786 263.25991 -30.31035 0.6 18.93 0.10 12.9  102 6387698639803777024
  382 2011-07-16.41235 263.40629 -30.38448 1.3 18.78 0.04 12.9 1061 3734401083884175360
  382 2011-07-17.29828 263.28988 -30.32460 0.9 18.84 0.06 12.9  425 3734436268256264192
  382 2005-05-03.48262 196.14357 -19.34045 0.4 18.26 0.05 12.5  107 6382526502713425920
  382 2005-05-11.70965 195.06494 -18.69738 0.3 18.45 0.06 12.6  112 6382526503820722176
  382 2006-08-31.61615 316.57636 -14.94773 0.3 19.54 0.11 13.4  112 6379676553709617152
  383 2003-10-05.51183  16.29534   2.46721 0.2 19.48 0.10 13.5  111 6380239578657193984
  383 2005-02-13.38587 127.59937  21.42980 0.6 20.25 0.17 14.3  102 6377776644895014912
  383 2005-02-13.38429 127.60003  21.42969 1.1 20.26 0.15 14.3  108 6377776645868093440
  383 2005-02-16.32884 127.08244  21.56087 0.3 20.19 0.16 14.4  102 6377776645901647872
  383 2005-02-16.33561 127.08066  21.56049 0.8 20.10 0.18 14.4   92 6377776633016745984
  384 2007-05-10.41008 212.94956 -11.96021 1.1 19.95 0.14 13.8   94 6379183997062217728
  384 2007-05-10.40834 212.94956 -11.96021 0.9 19.95 0.14 13.8  108 6379183998102405120
  386 2012-01-24.63328 150.14436  -0.49974 1.3 18.11 0.02 12.1 1229 3803573559352098816
  386 2012-01-24.70179 150.13374  -0.49270 0.9 18.15 0.02 12.1 1232 3803573559385653248
  386 2007-02-23.73921 137.68868   3.77681 1.1 17.93 0.01 11.9 1693 2837129226841227264
  386 2007-03-07.30844 135.99679   5.66176 0.3 18.20 0.02 12.1 1101 2925371632040017920
  386 2008-04-15.12514 210.12106   7.18918 0.6 18.60 0.04 12.4  231 2932654797062406144
  386 2008-04-15.33675 210.08270   7.21646 0.7 18.62 0.02 12.4 1312 2932654797095960576
  388 2006-11-18.83538  20.09626  14.88269 0.3 18.96 0.07 13.2  112 6380204348114206720
  388 2008-01-19.79283 113.99334  29.92001 1.4 18.82 0.02 13.1 1405 3713501566863409152
  404 2009-11-15.05538  32.58510  -4.69815 0.9 19.91 0.05 13.8  720 2596186646776905728
  404 2009-11-16.97023  32.20348  -4.68129 0.4 19.63 0.04 13.8 1088 2596257015554637824
  404 2009-10-28.58677  36.44966  -4.35980 0.5 19.38 0.03 13.6 1511 2592808947123486720
  404 2009-10-26.66984  36.88809  -4.27336 0.5 19.36 0.03 13.6 1592 2592879315834109952
  404 2009-10-28.65536  36.43375  -4.36271 0.4 19.64 0.03 13.6 1530 2592879315867664384
  404 2009-11-04.70613  34.82263  -4.59998 0.8 19.60 0.05 13.6  648 6450458687248007168
  404 2009-11-17.99734  32.00376  -4.66804 0.4 19.84 0.04 13.8 1043 2596327384298815488
  404 2009-11-19.77351  31.66821  -4.63690 1.0 19.64 0.03 13.9 1696 2596327384332369920
  405 2007-07-20.82047 295.26231  -7.73611 0.3 17.81 0.06 11.7   71 6379465513948413952
  405 2005-12-31.84902 110.13500  11.96051 0.9 17.88 0.05 11.9  112 6378058093900595200
  407 2004-05-18.83500 198.70215 -19.66079 0.3 19.49 0.11 13.2  112 6379148831983927296
  407 2005-07-30.41951 318.47051 -11.88025 0.5 18.28 0.08 12.2   51 6379676550421282816
  407 2005-07-30.41828 318.47135 -11.88020 0.9 18.42 0.08 12.2   64 6379676549347540992
  411 2005-12-20.34612  61.84829   7.26340 0.9 20.30 0.19 14.1  105 6377002544484319232
  411 2005-11-28.43104  66.42457   6.47243 0.5 20.16 0.15 13.8  155 6377002549853028352
  411 2005-12-20.34451  61.84886   7.26304 0.5 20.08 0.18 14.1  108 6377002533746900992
  412 2005-12-26.77859  79.89548  15.39054 0.3 18.93 0.10 13.1  112 6381822865737515008
  412 2007-05-12.66358 185.76692  18.15749 0.9 19.28 0.03 13.6 1695 3063012895651528704
  412 2007-05-12.73357 185.76383  18.15172 1.0 19.30 0.03 13.6 1431 3063012895685083136
  412 2007-04-15.48687 189.01811  19.08746 0.5 18.91 0.08 13.1   96 6378726635624988672
  415 2004-05-11.64624 211.63145  -0.79460 1.2 20.22 0.16 14.4  104 6379219152409722880
  415 2004-05-11.64461 211.63145  -0.79460 0.5 20.22 0.16 14.4  105 6379219142746046464
  418 2011-02-06.56504 150.06377   1.34727 1.3 19.69 0.04 13.8 1349 2605334584459526144
  418 2011-02-08.48251 149.64239   1.45415 1.0 19.62 0.04 13.7 1439 2605334584493080576
  418 2011-02-10.39966 149.21446   1.56897 0.6 19.63 0.03 13.7 1520 2605334584526635008
  418 2011-02-02.59229 150.90988   1.15525 0.4 19.71 0.04 13.8 1284 2605264215681794048
  418 2011-02-04.57872 150.49192   1.24649 0.4 19.70 0.04 13.8 1290 2605264215715348480
  418 2011-02-06.49653 150.07868   1.34382 0.5 19.67 0.04 13.8 1352 2605264215748902912
  419 2005-11-07.26121  27.00078  12.73412 0.4 18.07 0.04 12.4  141 6377389562947174400
  419 2005-10-24.51478  30.01738  14.16442 0.5 17.73 0.06 12.0   64 6377389581301448704
  419 2005-10-06.69469  34.00201  15.89219 0.9 18.10 0.05 12.4  104 6377178527581601792
  420 2003-08-04.31522 317.51078  -7.05483 0.9 18.94 0.02 13.4 1704 2434057060258676736
  420 2007-03-11.35012 164.80188  -3.45340 0.6 18.59 0.02 13.1 1184 2587601660121448448
  420 2007-03-15.05907 164.17189  -3.14426 1.1 18.73 0.07 13.1  105 2587601660155002880
  420 2007-03-18.67566 163.57974  -2.83422 0.8 18.64 0.07 13.2  106 6382033902210383872
  422 2006-12-20.28269  67.07320  30.24035 0.9 19.37 0.11 13.5  109 6377600721793056768
  422 2006-12-20.27442  67.07640  30.24150 0.2 19.46 0.11 13.5  108 6377600714276864000
  426 2010-08-13.65561 349.29962  11.69719 0.6 19.39 0.03 13.4 1408 3243438355723059200
  426 2010-08-14.13505 349.21646  11.72016 0.5 19.31 0.03 13.4 1424 3243438355756613632
  426 2010-08-14.20352 349.20454  11.72343 0.6 19.28 0.03 13.4 1436 3243438355790168064
  426 2010-08-14.27166 349.19258  11.72655 0.5 19.26 0.03 13.4 1273 3243438355823722496
  426 2010-08-14.34020 349.18054  11.72997 1.1 19.36 0.03 13.4 1386 6485607874964750336
  429 2006-09-23.76099 332.90476   2.61705 0.1 19.09 0.08 13.1  111 6376404454182223872
  429 2008-01-07.67015 125.35006   4.33695 0.1 19.31 0.13 13.6   55 6377952544039108608
  431 2007-10-19.41112 357.21602  -4.03271 0.6 18.76 0.07 12.8  103 6376685909898690560
  431 2007-09-06.48392   4.26093  -0.84779 1.9 18.39 0.02 12.5 1478 3146927623083393024
  432 2005-06-13.71682 226.55710  -7.65132 0.2 18.19 0.07 11.6   61 6382843210447716352
  432 2005-05-19.71851 231.86747  -4.99362 0.1 17.59 0.04 11.1   91 6382878359319216128
  439 2006-02-12.24028 173.32151 -13.38457 0.4 20.21 0.14 14.8  117 6382209826184757248
  439 2006-04-02.47466 165.87119  -6.90468 0.3 20.14 0.15 14.6  112 6382033895801487360
  439 2006-04-02.48663 165.86867  -6.90342 0.6 20.25 0.15 14.6  112 6382033896875229184
  439 2007-06-30.55774 238.49914  -1.02074 1.9 20.32 0.20 15.2  111 6382808017452138496
  439 2003-10-04.28039 352.00626   7.98613 0.7 19.83 0.12 14.4  107 6376158099153092608
  454 2008-09-27.02185  13.53538   1.82569 1.2 19.29 0.06 13.2  199 6475826619524055040
  454 2006-02-17.16343 127.49069  29.04525 1.1 18.90 0.08 12.9  109 6378480337504174080
  455 2007-02-16.14099 165.53171  24.01920 0.8 19.72 0.12 13.9  103 6387874573441826816
  455 2007-03-06.49590 161.48468  25.72266 0.6 20.26 0.18 14.0   83 6387874528378224640
  458 2003-08-14.58546 301.52306 -17.60333 0.8 20.35 0.18 14.0  112 6379606255698182144
  458 2011-04-16.50222 163.90679  17.78380 1.4 21.51 0.13 14.9 1533 3854344608301449216
  465 2011-06-06.77507 271.81182 -27.85185 0.4 19.35 0.17 13.3  112 6388050472753692672
  465 2006-08-31.60418 312.89868 -15.31541 0.8 20.13 0.14 14.4  111 6379641417488138240
  465 2006-08-06.55358 317.59224 -14.45703 0.4 19.50 0.11 13.7  106 6379676563205521408
  466 2007-04-08.64123 184.14973 -32.34317 0.4 19.21 0.09 13.1  120 6386854199807705088
  466 2003-09-07.15080 338.65619  14.38509 0.4 19.45 0.05 13.8  395 2548687745128071168
  466 2003-09-04.76720 339.10675  14.47253 0.7 19.72 0.11 13.8  112 6376228522658103296
  466 2003-09-07.57542 338.57476  14.36904 1.2 19.45 0.10 13.8  118 6376228522691657728
  466 2006-01-30.50626 112.85274  18.73774 0.3 18.64 0.08 13.1   80 6377882169892667392
  468 2008-03-14.63648 196.35396  -6.85179 0.8 21.12 0.09 15.4 1662 3047391034477641728
  468 2008-05-05.33117 188.00431  -3.41914 0.4 21.24 0.09 15.5 1668 3153577469408182272
  471 2005-09-27.80145 354.35494 -29.66646 0.0 16.55 0.02 10.0  105 6380732112655351808
  471 2005-10-07.65157 352.54922 -29.52580 0.3 16.68 0.03 10.1  111 6380732114836389888
  471 2008-04-15.33675 209.62881   7.07337 0.8 18.11 0.01 11.8 1312 2932654797095960576
  477 2006-08-31.54758 313.60348 -25.21838 0.4 19.33 0.10 12.6   96 6379817351159742464
  477 2006-09-02.25770 313.37382 -25.12979 0.6 19.30 0.10 12.6  108 6379817341529620480
  477 2008-01-19.51813 115.33412  29.51561 0.8 20.56 0.08 14.0 1533 3713536751201943552
  479 2011-04-06.10543 197.87180   4.14734 1.1 20.20 0.08 14.2  377 2948593317618647040
  479 2006-03-26.42578 154.31959  16.43011 0.5 20.26 0.16 14.1  112 6382632059118026752
  484 2011-04-21.22706 230.52415   1.65390 0.7 20.28 0.06 13.8 1400 3837772769047609344
  484 2011-04-21.29564 230.51235   1.66014 0.8 20.19 0.06 13.8 1392 3837772769081163776
  484 2006-03-31.01977 159.42909  20.82132 0.1 21.25 0.11 14.3  693 3060866648954109952
  485 2007-06-05.69422 231.23267  -4.10822 0.4 19.41 0.11 12.9   93 6382878354017615872
  485 2006-01-01.53720 117.18867  -2.94109 0.2 17.88 0.05 11.3  117 6378128431506259968
  486 2007-07-25.01313 320.85185 -27.08647 0.5 20.03 0.15 13.9  102 6384356063252054016
  486 2006-01-24.40834 125.18461  28.78890 0.3 20.22 0.18 13.9   83 6374047129203113984
  489 2003-10-18.05355 351.29653  -7.76652 1.2 19.71 0.11 13.5  112 6376650685731045376
  489 2006-02-03.40340 149.81100   4.63327 1.1 18.66 0.07 12.8  112 6382702421352644608
  489 2006-02-25.46487 145.92220   7.32064 0.7 18.42 0.06 12.7  106 6382702394542653440
  491 2008-03-06.83500 188.09565  -0.41899 0.8 19.68 0.04 14.0  984 3068853501518938112
  491 2003-06-24.75189 224.32252   4.54088 0.7 20.31 0.12 14.7  207 6382772789023080448
  492 2006-08-29.55521 306.20508 -21.83354 1.4 20.08 0.16 13.9  112 6379782128132947968
  492 2006-08-29.55349 306.20595 -21.83346 0.4 20.06 0.17 13.9  109 6379782129206689792
  492 2006-08-29.55178 306.20595 -21.83346 1.4 20.06 0.17 13.9  112 6379782117395529728
  497 2010-03-14.04559 155.55730  13.53525 0.8 20.76 0.07 15.2 1628 3232249725398810624
  497 2003-10-16.68594  27.71446  14.91552 0.9 18.18 0.01 12.0 1674 2419068517681725440
  497 2003-10-16.95992  27.65637  14.91252 1.6 17.95 0.02 12.0 1673 2419244439542169600
  497 2005-02-19.21483 149.22375  17.19997 0.4 20.14 0.15 14.7  112 6377671097013239808
  499 2003-08-19.18763 339.50618  -5.67892 1.2 20.57 0.19 15.1  111 6376439652512956416
  499 2007-03-25.66881 184.33563  -4.71138 0.3 20.59 0.20 15.1  109 6382596908031934464
  505 2004-10-24.67593  34.29405  -3.22301 0.5 16.75 0.01 11.2 1440 2547385922790359040
  505 2004-10-23.84868  34.48160  -3.19973 1.5 18.00 0.02 11.2  578 2547385922689695744
  505 2004-10-24.40189  34.35573  -3.21536 0.8 16.96 0.01 11.2 1449 2547385922723250176
  505 2004-10-24.60738  34.30973  -3.22086 1.3 16.88 0.01 11.2 1435 2547385922756804608
  505 2006-04-19.47200 189.05954  11.46243 0.4 18.98 0.10 13.3   59 6388921223417430016
  505 2006-04-19.60901 189.03448  11.46535 0.4 18.89 0.10 13.3   59 6388921223484538880
  505 2006-04-19.67748 189.02194  11.46678 0.6 18.93 0.10 13.3   64 6388921223518093312
  505 2006-04-19.74599 189.00963  11.46809 0.6 18.90 0.09 13.3   63 6388921223551647744
  505 2006-04-19.81447 188.99713  11.46955 0.6 18.74 0.09 13.3   64 6388921223585202176
  505 2006-04-19.95148 188.97277  11.47221 1.0 18.76 0.09 13.3   64 6388921223652311040
  505 2006-04-20.01997 188.96042  11.47377 1.0 19.01 0.10 13.3   64 6388921223685865472
  505 2006-04-20.08851 188.94784  11.47492 0.3 18.71 0.08 13.3   62 6388921223719419904
  505 2006-04-20.15698 188.93563  11.47645 0.7 18.95 0.10 13.3   64 6388921223752974336
  505 2006-04-20.49949 188.87407  11.48255 0.5 18.81 0.09 13.3   57 6388921223786528768
  505 2006-04-20.56800 188.86209  11.48407 0.9 19.03 0.09 13.3   64 6388921223820083200
  505 2006-04-20.63647 188.84980  11.48520 0.5 18.94 0.10 13.3   64 6388921223853637632
  505 2006-04-20.70498 188.83767  11.48609 0.6 19.04 0.10 13.3   64 6388921223887192064
  505 2006-04-20.77347 188.82553  11.48758 0.6 18.88 0.09 13.3   64 6388921223920746496
  505 2006-04-20.84197 188.81369  11.48849 1.3 18.98 0.09 13.3   64 6388921223954300928
  505 2006-04-20.91046 188.80121  11.48974 0.1 19.14 0.10 13.3   64 6388921223987855360
  505 2006-04-20.97898 188.78913  11.49103 0.7 18.86 0.09 13.3   64 6388921224021409792
  505 2006-04-21.04742 188.77717  11.49218 0.9 18.89 0.09 13.3   61 6388921224054964224
  505 2006-04-21.11595 188.76498  11.49296 0.3 18.89 0.09 13.3   64 6388921224088518656
  505 2006-04-21.45846 188.70500  11.49831 0.1 19.05 0.10 13.3   64 6388921224122073088
  505 2006-04-21.52693 188.69319  11.49916 0.8 19.02 0.10 13.3   62 6388921224155627520
  505 2006-04-21.59546 188.68120  11.50023 0.4 18.97 0.09 13.3   71 6388921224189181952
  505 2006-04-20.56662 188.86232  11.48395 0.6 19.01 0.10 13.3   96 6388886039447994368
  505 2006-04-20.63512 188.85025  11.48520 1.0 19.10 0.09 13.3   93 6388886039481548800
  505 2006-04-20.70360 188.83797  11.48634 0.6 18.98 0.08 13.3   90 6388886039515103232
  505 2006-04-20.77214 188.82583  11.48746 0.5 18.93 0.08 13.3  103 6388886039548657664
  505 2006-04-20.84056 188.81369  11.48849 0.2 18.98 0.09 13.3   73 6388886039582212096
  505 2006-04-20.90908 188.80159  11.48969 0.4 19.05 0.08 13.3   93 6388886039615766528
  505 2006-04-20.97765 188.78932  11.49088 0.5 18.88 0.08 13.3   90 6388886039649320960
  505 2006-04-21.04609 188.77739  11.49201 0.5 18.91 0.09 13.3   81 6388886039682875392
  505 2006-04-21.11457 188.76523  11.49293 0.2 18.77 0.07 13.3   96 6388886039716429824
  505 2006-04-21.45704 188.70541  11.49832 0.7 18.99 0.08 13.3   96 6388886039749984256
  505 2006-04-21.52553 188.69319  11.49916 0.5 19.02 0.10 13.3   93 6388886039783538688
  505 2006-04-21.59406 188.68120  11.50023 0.7 18.97 0.09 13.3  100 6388886039817093120
  505 2006-04-21.66252 188.66957  11.50131 0.5 19.10 0.09 13.3   96 6388886039850647552
  505 2006-04-21.73115 188.65750  11.50229 0.5 19.01 0.09 13.3   77 6388886039884201984
  505 2006-04-21.79961 188.64594  11.50328 1.1 19.17 0.10 13.3   88 6388886039917756416
  505 2006-04-21.86806 188.63401  11.50413 0.6 19.11 0.09 13.3   96 6388886039951310848
  505 2006-04-21.93656 188.62198  11.50488 0.3 19.02 0.09 13.3   85 6388886039984865280
  505 2006-04-16.45771 189.62574  11.38395 0.7 18.97 0.09 13.2   62 6388921222175916032
  505 2006-04-16.52622 189.61267  11.38575 0.5 18.79 0.09 13.2   60 6388921222209470464
  505 2006-04-16.59478 189.59943  11.38799 0.2 18.92 0.10 13.2   48 6388921222243024896
  505 2006-04-16.66323 189.58614  11.38985 0.8 18.94 0.10 13.2   61 6388921222276579328
  505 2006-04-16.73175 189.57296  11.39226 0.4 18.73 0.09 13.2   60 6388921222310133760
  505 2006-04-16.80025 189.55965  11.39435 0.9 18.80 0.09 13.2   61 6388921222343688192
  505 2006-04-16.86876 189.54665  11.39613 0.4 18.82 0.09 13.2   61 6388921222377242624
  505 2006-04-16.93727 189.53374  11.39827 0.6 18.96 0.09 13.2   58 6388921222410797056
  505 2006-04-17.00575 189.52035  11.40023 0.5 18.88 0.09 13.2   64 6388921222444351488
  505 2006-04-17.14278 189.49443  11.40422 0.5 18.85 0.09 13.2   62 6388921222511460352
  505 2006-04-17.21128 189.48131  11.40643 0.9 18.73 0.09 13.2   63 6388921222545014784
  505 2006-04-17.41679 189.44211  11.41193 0.3 18.93 0.09 13.2   64 6388921222612123648
  505 2006-04-17.48530 189.42916  11.41390 0.1 18.92 0.09 13.2   64 6388921222645678080
  505 2006-04-17.55383 189.41627  11.41590 0.6 18.94 0.10 13.2   59 6388921222679232512
  505 2006-04-17.62233 189.40321  11.41758 0.4 18.87 0.09 13.2   59 6388921222712786944
  505 2006-04-17.69085 189.39037  11.41942 0.7 18.91 0.10 13.2   57 6388921222746341376
  505 2006-04-17.75935 189.37718  11.42139 0.4 18.76 0.09 13.2   61 6388921222779895808
  505 2006-04-17.89639 189.35154  11.42510 0.4 18.93 0.11 13.2   48 6388921222847004672
  505 2006-04-18.03338 189.32576  11.42850 0.4 18.65 0.09 13.2   58 6388921222914113536
  505 2006-04-18.44440 189.24897  11.43890 0.4 18.88 0.10 13.2   61 6388921223014776832
  505 2006-04-18.51296 189.23613  11.44069 0.1 19.14 0.13 13.2   48 6388921223048331264
  505 2006-04-18.58142 189.22344  11.44211 0.8 18.85 0.09 13.2   63 6388921223081885696
  505 2006-04-18.64991 189.21053  11.44405 0.7 18.85 0.09 13.2   64 6388921223115440128
  505 2006-04-18.71844 189.19800  11.44566 0.2 19.01 0.11 13.2   48 6388921223148994560
  505 2006-04-18.85543 189.17281  11.44890 0.6 19.00 0.10 13.2   64 6388921223216103424
  505 2006-04-18.92394 189.15985  11.45041 0.6 18.64 0.09 13.2   63 6388921223249657856
  505 2006-04-18.99255 189.14739  11.45182 0.6 19.06 0.13 13.2   43 6388921223283212288
  505 2006-04-19.06095 189.13473  11.45348 0.3 18.83 0.09 13.2   64 6388921223316766720
  505 2006-04-19.12946 189.12230  11.45515 0.5 18.88 0.09 13.2   63 6388921223350321152
  505 2006-04-21.66394 188.66937  11.50147 1.0 18.89 0.09 13.3   68 6388921224222736384
  505 2006-04-21.73245 188.65750  11.50229 0.7 19.01 0.09 13.3   71 6388921224256290816
  505 2006-04-21.86947 188.63358  11.50390 0.7 19.08 0.11 13.3   48 6388921224323399680
  505 2006-04-15.97817 189.71900  11.36862 0.8 18.84 0.09 13.2   62 6388921221941035008
  505 2006-04-16.11519 189.69230  11.37303 0.6 18.85 0.09 13.2   59 6388921222008143872
  505 2006-04-16.18370 189.67887  11.37522 0.3 18.84 0.09 13.2   59 6388921222041698304
  505 2006-04-16.25222 189.66561  11.37727 0.2 18.88 0.10 13.2   55 6388921222075252736
  507 2004-03-09.97595 150.33237   2.33877 1.0 19.99 0.05 14.1 1614 2550658070871015424
  507 2004-03-10.18142 150.29665   2.34927 1.8 19.85 0.04 14.1 1607 2550517333483323392
  507 2004-03-10.24991 150.28556   2.35331 1.3 20.09 0.05 14.1 1603 2550517333516877824
  507 2004-03-09.29091 150.45027   2.30220 1.0 19.89 0.04 14.1 1620 2550446964604928000
  508 2004-04-29.31594 193.18993   3.08544 0.4 18.94 0.09 13.1   62 6378937760144687104
  508 2004-05-05.48640 192.24470   2.96297 1.9 19.00 0.02 13.2 1364 2427160923329265664
  508 2004-04-29.31458 193.19033   3.08543 0.4 18.99 0.09 13.1   80 6378796937830727680
  511 2006-08-28.60840 307.52728 -28.19005 0.7 17.64 0.04 11.6  128 6384391245476659200
  511 2006-08-28.60653 307.52787 -28.18999 0.2 17.72 0.04 11.6  128 6384391246550401024
  513 2008-10-27.75373  13.38072   1.34562 1.9 20.13 0.04 13.9 1270 2918018098508333056
  513 2008-10-02.97585  17.56090   4.45406 1.4 19.68 0.05 13.6  860 2912775626832216064
  513 2008-10-03.04473  17.54880   4.44459 0.5 19.75 0.10 13.6  176 2912775626865770496
  514 2004-08-10.39711 341.68694  -2.13095 0.3 19.21 0.11 13.5   73 6376439643923021824
  514 2004-08-10.46561 341.67659  -2.13339 0.9 19.31 0.11 13.5   78 6376439643956576256
  514 2005-12-20.49317  65.39552  22.97453 0.9 19.09 0.06 13.4  269 6392721132650233856
  514 2005-12-23.42715  64.87595  22.82607 0.6 19.25 0.10 13.5  108 6376861825283129344
  514 2005-12-20.48944  65.39621  22.97485 0.2 19.13 0.06 13.4  304 6392685948278145024
  517 2006-03-18.54360 170.47319  -0.72844 1.0 20.16 0.14 14.1  112 6382069074771312640
  517 2006-03-18.54191 170.47319  -0.72844 1.1 20.16 0.14 14.1  106 6381963617184514048
  519 2005-07-29.12224 318.33061 -36.01160 0.6 18.57 0.08 12.3   69 6383617221536514048
  519 2005-07-29.19066 318.31523 -36.01776 0.4 18.61 0.07 12.3   86 6383617221570068480
  519 2004-04-17.41104 206.47757  -5.56883 1.6 20.20 0.19 13.5   77 6378832175856353280
  521 2007-09-07.64016 348.53503 -24.63997 0.3 17.29 0.04 11.3   87 6380732066484453376
  521 2007-08-20.63780 351.78968 -22.04741 0.7 17.49 0.04 11.6   93 6380556206867480576
  521 2007-08-20.63946 351.78915 -22.04781 0.8 17.48 0.04 11.6  109 6376615569004691456
  521 2005-04-26.22302 196.21629   8.08347 0.3 19.76 0.14 13.6   91 6378796931388276736
  523 2007-04-23.69150 203.84186 -15.29004 1.3 20.48 0.20 14.2   99 6379148775109165056
  523 2004-09-09.00243 343.34434  -0.07611 1.1 20.03 0.13 13.9  136 2473217266326437888
  523 2004-09-10.56916 343.03863  -0.20146 0.5 20.09 0.05 13.9 1644 2473217266359992320
  524 2007-03-26.55058 182.53196  -9.78082 0.4 20.09 0.15 13.8  106 6382561647357067264
  524 2005-12-26.50650  62.97598  33.86964 0.7 19.01 0.09 13.2  102 6377635843854565376
  527 2007-02-25.64716 176.46149  12.63695 1.1 20.79 0.20 14.9  128 6379078473977167872
  527 2011-02-09.22858 135.49414  20.45469 0.9 20.38 0.11 14.7  240 3242453193640116224
  527 2011-02-09.57806 135.41680  20.48876 0.6 20.61 0.07 14.7 1485 3242453193673670656
  527 2011-02-10.06381 135.31002  20.53597 1.2 20.35 0.09 14.8  399 3242453193707225088
  527 2011-02-10.88262 135.13201  20.61515 0.8 20.44 0.08 14.8  909 3242453193740779520
  527 2011-02-10.95234 135.11691  20.62159 0.1 20.20 0.08 14.8  661 3242453193774333952
  528 2006-08-28.39637 310.68180 -35.95234 0.2 19.65 0.12 14.4  112 6384391300203937792
  528 2007-11-10.32570  17.28736  -0.66556 0.6 19.98 0.04 14.3 1475 2915344086095364096
  528 2007-10-29.20113  19.27155  -0.69588 0.7 19.51 0.11 14.1   96 6380345030875283456
  528 2007-09-24.83471  25.66695   0.30649 0.6 19.87 0.13 14.2  106 6380274759808057344
  528 2007-10-05.65447  23.79713  -0.10570 0.7 19.53 0.03 14.0 1553 2913690420506525696
  532 2011-08-28.19449 299.26776 -28.99861 0.5 17.11 0.02 10.5  158 3920174568479653888
  532 2007-08-22.42620 359.64396 -21.32765 0.3 17.28 0.03 10.7  103 6380556188815196160
  533 2003-08-27.94873 323.38949  -8.71285 1.1 20.45 0.20 13.9  107 6379676565353005056
  533 2007-05-11.43031 215.46358  -7.26940 0.5 20.07 0.16 13.7  106 6379219224350425088
  534 2007-05-14.23717 216.58853 -10.47678 0.7 20.30 0.17 14.2  109 6382948702327144448
  534 2007-05-14.22903 216.59063 -10.47689 0.8 20.28 0.17 14.2   98 6382948692663468032
  534 2004-10-12.62155  28.72862   6.69728 0.4 19.91 0.13 13.6  112 6377389620929232896
  535 2007-06-04.75211 225.86981 -12.06456 0.9 19.26 0.09 13.1  121 6382983894181871616
  535 2006-01-02.36726 115.11677  25.90409 0.5 18.75 0.08 12.7   80 6377882140968747008
  536 2004-09-20.23027  21.45786 -14.35464 0.9 18.69 0.07 13.0  106 6380485828459626496
  536 2005-12-27.52837  76.87625  34.28362 0.3 19.15 0.10 13.2  110 6373097145754451968
  536 2007-02-12.91122 156.11641  37.97384 0.8 19.27 0.09 13.7   96 6373941543874592768
  541 2007-05-17.18574 218.36908 -21.53999 0.2 19.72 0.13 13.8   96 6383089461290336256
  541 2003-08-14.59869 302.14774 -13.86143 0.2 19.77 0.15 13.9   77 6379606211674767360
  541 2006-02-15.74075 125.18534  13.19427 0.3 20.15 0.15 14.4  112 6377917403690434560
  542 2008-09-05.85737 354.19160  -8.30516 0.8 19.02 0.03 12.6 1629 2910031245842841600
  542 2007-06-12.82181 244.19068  -3.48868 0.8 20.16 0.18 14.0   96 6382913531880144896
  545 2011-07-12.93177 295.71652 -33.86377 1.0 18.05 0.03 12.5  476 3921933787117649920
  545 2006-10-24.56771   2.26905  12.56848 0.7 19.05 0.08 13.4  112 6380978383932620800
  552 2009-08-23.38219 332.63190  -0.08937 0.9 19.57 0.03 13.9 1497 2598297709471334400
  552 2009-08-15.57144 334.09695   0.28123 1.0 19.68 0.07 14.0  886 2598156971848761344
  552 2009-08-13.45115 334.48126   0.36195 1.0 19.56 0.04 14.0 1480 2598016234326851584
  552 2009-08-15.43720 334.12111   0.28639 0.5 19.83 0.04 14.0 1410 2598016234360406016
  553 2007-10-07.98896  20.64038  -0.62224 1.6 21.16 0.17 14.2  346 2919179182552383488
  553 2007-10-04.69568  21.44011  -0.37665 1.6 21.16 0.11 14.3 1546 2918158835761807360
  562 2006-08-29.97565 330.26814 -30.10820 0.5 20.36 0.07 13.9  752 3080182869365096448
  562 2006-08-30.11503 330.23967 -30.11543 0.7 20.80 0.12 13.9  336 3080182869398650880
  562 2006-08-30.16797 330.23138 -30.11692 1.2 21.35 0.18 13.9  391 3080182869432205312
  562 2006-08-30.44946 330.17328 -30.13130 0.3 20.45 0.06 13.9 1696 3080182869465759744
  562 2006-08-30.51792 330.15925 -30.13467 0.6 20.50 0.06 13.9 1707 3080182869499314176
  562 2006-08-30.79438 330.10355 -30.14784 0.3 20.49 0.06 13.9 1243 3080182869532868608
  562 2006-08-30.93352 330.07515 -30.15436 0.6 20.68 0.08 14.0  879 3080182869566423040
  562 2006-08-31.07268 330.04722 -30.16092 0.2 20.40 0.09 14.0  493 3080182869599977472
  562 2006-08-31.68187 329.92659 -30.18784 0.6 20.51 0.06 14.0 1703 3080182869633531904
  562 2006-08-31.75167 329.91221 -30.19120 0.9 20.25 0.06 14.0 1449 3080182869667086336
  563 2007-02-16.13615 163.26109  23.56530 0.7 18.49 0.06 12.1  108 6387874558409441280
  563 2007-03-06.49290 159.01753  25.41411 1.3 19.00 0.09 12.2   93 6387874513345839104
  564 2006-10-14.43996  13.78737 -21.80427 1.0 19.83 0.12 14.1  127 6380626546620628992
  564 2006-11-14.46653   8.60686 -18.20895 0.5 20.45 0.18 14.8   95 6380591330036285440
  566 2006-09-28.56037 333.57928 -18.11415 0.6 18.38 0.06 12.8  112 6379993246176641024
  566 2006-09-29.02579 333.53277 -18.12153 0.4 18.53 0.03 12.9  668 2548722932218068992
  566 2004-05-06.57501 199.12684  -2.37456 0.5 19.52 0.12 13.7   87 6378832151227400192
  568 2006-04-28.49523 195.11798 -25.72386 0.2 20.25 0.17 14.3  112 6388191203799597056
  568 2007-07-03.62714 265.23536 -13.98638 0.6 20.08 0.18 14.2   93 6383370886874923008
  570 2005-05-10.81583 214.75771 -14.03413 0.6 20.10 0.18 14.3   76 6382948746317004800
  570 2007-09-21.06074 355.23298   0.08733 1.0 19.08 0.05 12.9  297 2911016408261328896
  572 2004-04-08.63766 188.46969  -4.22229 0.3 20.53 0.18 14.7  106 6378972858583875584
  572 2009-09-14.70134 333.17135   0.10274 0.9 19.07 0.03 13.4 1607 2598297709773324288
  572 2009-09-18.53591 332.62011  -0.64098 0.9 19.34 0.03 13.5 1632 2598297709840433152
  572 2009-09-08.40175 334.22456   1.31564 1.1 19.13 0.03 13.3 1654 2597875497207595008
  572 2009-09-10.38687 333.87635   0.93716 0.3 19.25 0.03 13.4 1549 2597875497241149440
  576 2011-02-12.93682 136.06968  12.31422 1.0 20.27 0.07 14.4  887 3847307733917237248
  576 2011-02-13.00589 136.05500  12.31645 0.2 20.50 0.08 14.4  791 3847307733950791680
  580 2003-11-29.24830  44.14685  12.72063 0.9 20.43 0.18 14.5  112 6377072899269853184
  580 2005-02-14.40982 138.19071  19.60316 1.1 20.41 0.18 14.6  107 6377706294303784960
  587 2006-02-01.01939 163.07858   4.36848 1.2 20.63 0.14 14.1  192 3053196456610496512
  587 2006-02-01.28144 163.00508   4.30758 1.0 20.71 0.10 14.1  504 3053196456677605376
  587 2006-02-01.76635 162.86163   4.19347 1.3 20.59 0.09 14.1 1357 3053196456711159808
  587 2006-02-01.90741 162.81869   4.15985 0.6 20.81 0.11 14.1  660 3053196456744714240
  587 2006-02-02.04659 162.77689   4.12698 1.1 20.89 0.14 14.1  288 3053196456778268672
  587 2006-02-02.23872 162.72159   4.08291 0.9 21.08 0.17 14.1  253 3053196456811823104
  587 2006-02-02.86508 162.52981   3.93550 1.1 20.56 0.08 14.1  912 3053196456845377536
  587 2006-02-03.00473 162.48638   3.90200 1.3 20.60 0.13 14.1  475 3053196456878931968
  587 2006-02-03.14352 162.44326   3.86993 1.7 20.54 0.15 14.1  160 3053196456912486400
  595 2005-09-26.42650 345.17381 -24.04526 1.0 18.68 0.08 12.6   57 6388085609914695680
  595 2009-03-20.54571 197.82280  -1.48094 0.5 18.43 0.02 12.6 1580 3162373562463944704
  596 2003-10-20.94051   6.67179 -17.28111 1.0 19.49 0.10 13.7  112 6380591325741318144
  596 2003-10-20.93888   6.67179 -17.28111 1.0 19.49 0.10 13.7  100 6380415495148929024
  604 2007-02-24.56810 171.07447   6.92819 1.0 20.32 0.18 14.3  109 6379078449281105920
  604 2005-12-28.70094  71.98539  28.94049 0.4 19.53 0.10 13.2  110 6377600665924927488
  609 2007-03-29.28601 188.81221  -1.18966 1.2 20.26 0.19 14.4   93 6378972841404006400
  609 2007-03-29.28443 188.81221  -1.18966 0.6 20.26 0.19 14.4  103 6378972845698973696
  611 2008-07-21.69984 309.53347  -0.77800 0.9 20.73 0.16 14.0  240 6401869069393330176
  611 2006-03-29.37177 158.61997   1.41657 1.2 20.11 0.15 13.6  112 6381928389963415552
  623 2005-07-17.40271 306.49338 -22.71060 0.4 19.95 0.14 14.5   95 6379782138971029504
  623 2005-07-29.60438 303.04514 -22.36904 0.4 20.07 0.19 14.4   77 6379782131421282304
  623 2005-07-29.67289 303.02567 -22.36669 0.7 19.81 0.14 14.4   86 6379782131454836736
  623 2005-07-29.60301 303.04578 -22.36890 0.4 19.68 0.15 14.4   76 6379782132495024128
  623 2005-07-29.67156 303.02681 -22.36664 1.3 19.69 0.15 14.4   76 6379782132528578560
  623 2005-08-20.72950 297.63598 -21.35677 0.7 20.43 0.19 14.9  112 6379746936278220800
  623 2005-08-06.27158 300.94029 -22.07506 0.7 19.94 0.06 14.6 1353 3059212983499489280
  623 2006-12-25.60843  82.41055  39.77108 0.4 19.38 0.13 13.7  103 6373097085692018688
  624 2006-09-25.81155 318.19383 -24.33456 0.9 20.56 0.18 14.7  112 6379817345791033344
  624 2006-09-25.80983 318.19422 -24.33505 0.6 20.49 0.18 14.7  112 6379817346864775168
  624 2007-09-08.61539 348.37225  -2.85558 0.6 19.87 0.15 14.1  112 6376298871034740736
  627 2007-06-16.51216 237.23507 -10.42933 0.5 20.21 0.17 14.2  104 6383019073218805760
  627 2008-08-27.81816 351.57702  -7.67292 1.9 19.42 0.03 13.8 1440 2909784955238219776
  627 2006-03-26.43254 153.43877  14.04624 1.4 20.35 0.20 14.8   95 6382667292815130624
  638 2003-10-17.92675 358.42974 -12.54557 0.6 20.61 0.18 14.6  111 6380415450051772416
  638 2003-10-17.92165 358.43111 -12.54574 0.8 20.64 0.18 14.6  111 6380415451125514240
  638 2006-04-01.59486 159.19964  20.23520 0.4 19.48 0.10 13.9  112 6382632090256539648
  640 2007-05-14.44417 217.70518 -18.51734 0.5 19.72 0.12 13.3  109 6383089431225565184
  640 2006-02-22.79062 137.66020  -3.51046 0.0 20.23 0.15 14.1  110 6378374762913071104
  640 2006-02-22.78564 137.66187  -3.51071 1.3 20.10 0.16 14.1  112 6378374753249394688
  643 2010-07-05.76777 295.41484  -8.82290 1.3 20.60 0.09 14.9 1689 3917465371828813824
  643 2006-12-24.11366  71.64265  20.19527 0.8 20.33 0.19 14.5  110 6376826653963714560
  645 2006-02-14.43367 116.45657  29.94495 0.6 20.55 0.07 14.3 1704 2860034253071056896
  645 2006-02-14.36477 116.46632  29.94686 1.1 20.17 0.06 14.3 1627 2859999068698968064
  648 2006-03-24.36975 158.30895  -4.15383 0.3 19.94 0.13 14.0  108 6382033929020375040
  648 2006-03-24.36649 158.30996  -4.15401 0.5 19.82 0.12 14.0  108 6382033930094116864
  648 2010-12-29.54163  62.36961  29.46384 0.3 19.32 0.03 13.7 1651 3944346232104681472
  653 2010-08-07.97074 292.18129 -17.72450 1.4 20.18 0.08 13.8 1325 3918450534247301120
  653 2010-08-08.03923 292.17053 -17.73060 1.1 20.20 0.08 13.8 1327 3918450534280855552
  653 2006-10-27.31371  33.52528  -3.60459 1.2 20.36 0.06 13.8 1659 2547808135456751616
  653 2006-10-23.07461  34.33499  -3.27688 1.1 20.33 0.07 13.8  701 2547385922958131200
  653 2006-10-24.10172  34.13987  -3.35997 0.4 20.37 0.08 13.8  693 2547385922991685632
  654 2007-07-20.47810 331.01563   7.81697 1.5 18.95 0.10 13.0   63 6376404406971138048
  654 2007-07-20.47929 331.01563   7.81697 0.7 18.95 0.10 13.0   71 6376404396233719808
  662 2007-11-05.81243  35.82906   7.14232 1.4 20.37 0.18 13.5  104 6377424773089067008
  662 2007-10-19.20896  39.96821   8.55328 1.5 20.26 0.16 13.6  111 6377213717288845312
  662 2007-10-19.20400  39.97025   8.55329 1.6 20.21 0.17 13.6  109 6377213716215103488
  662 2005-01-21.78341 129.16588  17.64919 0.7 20.72 0.15 14.5  189 6377811763634634752
  664 2010-07-04.60410 291.55470  -8.90960 1.6 18.96 0.03 13.4 1670 3917535740572991488
  664 2009-02-27.31770 177.40667   0.82653 0.8 20.40 0.07 14.6  925 2413544571364442112
  664 2009-03-13.35562 175.09099   2.40369 0.6 19.92 0.04 14.2 1639 3787212826355957760
  664 2009-03-31.63773 171.94361   4.51995 0.8 19.86 0.07 14.6 1702 2947748892688515072
  664 2009-03-29.78929 172.23900   4.31854 0.8 20.24 0.05 14.5 1686 2947819261432692736
  665 2009-09-22.99057 331.00126   4.21305 0.5 19.46 0.05 13.1  465 3213039058271862784
  665 2009-09-24.76509 330.76025   4.12056 1.0 19.62 0.03 13.2  897 3213039058305417216
  665 2010-12-01.80993  36.82242  33.73968 0.9 20.30 0.06 14.0 1667 3242980959389220864
  665 2010-12-01.87840  36.81168  33.73250 0.5 20.14 0.05 14.0 1672 3242980959422775296
  671 2009-02-20.26301 186.68804  -1.88934 0.5 20.62 0.11 15.0  681 3213602008191729664
  671 2006-09-15.12684   3.04857   1.05978 0.9 20.38 0.15 14.6  128 6381013616589537280
  677 2011-02-02.66087 149.78720   1.55607 1.3 20.50 0.07 13.7 1296 2605334584392417280
  677 2011-02-04.64726 149.39554   1.59416 0.6 20.64 0.07 13.6 1303 2605334584425971712
  677 2011-01-31.74304 150.15392   1.52865 0.8 20.84 0.08 13.7 1340 2605264215648239616
  683 2007-03-19.36356 220.90431 -34.67996 0.6 19.53 0.12 13.7  105 6383300608291504128
  683 2007-04-28.55301 214.89691 -32.53601 0.6 18.83 0.08 13.1  109 6383300583595442176
  684 2004-08-26.77692 342.03519  -7.41938 1.7 20.36 0.07 13.7 1359 2473463556931059712
  684 2004-08-12.52809 345.17774  -6.80158 1.7 20.15 0.18 14.1   86 6376298925762019328
  684 2008-09-14.48279   7.26838   7.52166 0.7 20.76 0.08 14.1 1648 3778416733333749760
  690 2006-01-18.72288 122.11740   7.86519 1.0 18.60 0.07 12.8  110 6377952494613430272
  690 2006-01-18.71773 122.11894   7.86478 1.0 18.49 0.06 12.8  119 6377952493539688448
  694 2004-05-20.56248 207.25023 -15.56838 0.5 19.55 0.11 13.5  112 6379148770780643328
  694 2004-05-20.56079 207.25023 -15.56838 1.4 19.55 0.11 13.5  118 6379184043199561728
  695 2008-01-20.33579 157.80578  -7.22164 0.4 20.40 0.19 14.0   92 6382033962339926016
  695 2008-01-22.25888 157.52774  -7.32513 1.7 19.83 0.16 14.0   96 6382033953749991424
  700 2006-02-04.36877 144.11636  22.99527 1.3 20.16 0.15 13.2  112 6377671053996457984
  700 2006-02-19.78075 140.13296  25.01197 0.8 19.98 0.13 13.4  111 6377706267359576064
  704 2011-08-07.86703 291.68485 -13.15034 0.7 16.33 0.02 10.4  108 6379571031564091392
  704 2011-08-13.69140 290.66671 -12.94882 1.9 16.45 0.01 10.5 1663 4461873161159311360
  705 2005-11-02.26764  17.59508  28.04644 0.4 18.48 0.06 12.6  112 6387980071897923584
  705 2005-11-02.26591  17.59572  28.04661 0.6 18.47 0.06 12.6  109 6387980070824181760
  705 2007-02-22.51406 144.13747  42.19839 0.7 18.26 0.05 12.7  110 6373906297225478144
  711 2005-05-11.14933 194.99597 -13.39514 0.6 20.93 0.20 14.5  310 3048587303095107584
  711 2005-05-11.36113 194.95706 -13.38443 0.4 21.13 0.12 14.5 1401 3048587303128662016
  712 2007-03-26.69735 191.47843 -17.84548 0.2 18.72 0.07 12.6  106 6382526508149243904
  712 2007-03-26.62726 191.49339 -17.85377 0.6 18.62 0.07 12.6  101 6382526496338083840
  716 2006-10-04.85165  22.96405  -0.98492 0.8 21.41 0.13 15.2 1591 2913725604878614528
  716 2004-03-30.73601 181.92106   8.17445 1.5 20.16 0.17 14.4  106 6378902557485432832
  721 2011-10-16.21115 335.93890 -19.33681 0.4 20.32 0.09 14.7  469 6468261979524956160
  721 2005-10-05.67961  34.19032  11.45089 1.0 19.95 0.12 14.0  120 6377213640012988416
  731 2011-07-07.64510 245.91456 -30.73916 0.2 19.84 0.19 14.0  104 6387733793003798528
  731 2007-10-16.47024  33.16526   8.12726 0.3 19.33 0.13 13.4   52 6377424741916999680
  734 2007-09-15.53039  21.67231  10.72165 1.2 20.24 0.16 14.5  106 6380204378178977792
  734 2007-09-17.51596  21.40312  10.68755 0.3 20.36 0.17 14.5   94 6380204378212532224
  739 2008-01-15.48477 139.22335  10.85089 0.9 18.07 0.05 12.0  104 6377741464650121216
  739 2008-01-29.36885 136.70597  13.71108 0.9 17.69 0.04 11.6  111 6377741429216641024
  739 2008-01-29.37051 136.70538  13.71127 0.6 17.68 0.04 11.6  109 6377741438947426304
  740 2006-10-15.53131 348.98621 -17.90942 0.4 20.20 0.16 14.5   91 6376615528236056576
  740 2006-10-15.59977 348.97868 -17.91076 0.4 20.36 0.17 14.5   96 6376615528269611008
  746 2007-03-30.38012 194.57420 -12.77495 0.5 20.14 0.17 14.6   93 6379008102112428032
  746 2006-02-06.62825 152.36422  27.63672 0.5 21.13 0.08 15.6 1604 3063822136243126272
  746 2006-02-06.08654 152.48032  27.60981 0.5 21.16 0.13 15.6  560 3045807737767198720
  746 2006-02-06.15616 152.46534  27.61307 0.2 21.27 0.17 15.6  367 3045807737800753152
  746 2006-02-07.58657 152.15638  27.68281 0.7 20.96 0.09 15.6 1583 3045807737934970880
  746 2006-02-07.72380 152.12645  27.68918 0.5 21.19 0.09 15.6 1635 3045807738002079744
  746 2006-02-07.86324 152.09594  27.69564 0.8 20.91 0.08 15.6 1185 3045807738035634176
  746 2006-02-08.14112 152.03473  27.70825 0.4 21.02 0.13 15.6  528 3045807738102743040
  746 2006-02-08.54544 151.94660  27.72738 0.3 20.91 0.08 15.6 1660 3045807738136297472
  747 2007-05-05.68415 202.78789  14.84968 0.6 19.70 0.12 13.6  107 6378656220709912576
  747 2006-02-17.64782 137.28502  21.06772 0.7 17.41 0.04 11.5  112 6377706272728285184
  758 2008-04-02.87812 167.74171  12.94500 0.6 19.30 0.02 13.2 1596 3156638509779910656
  758 2006-12-24.11035  71.50536  18.42074 0.7 18.25 0.09 12.1   43 6376826668861882368
  764 2007-03-26.68749 192.50865 -19.14191 0.5 20.45 0.18 14.7  109 6382526517812920320
  764 2006-02-06.35703 120.09503   9.69496 0.9 20.52 0.19 14.1  109 6377917378994372608
  769 2005-12-28.69935  72.92135  29.23044 1.0 19.89 0.18 14.3   80 6377600662703702016
  769 2005-12-28.76766  72.90840  29.22902 0.7 20.60 0.19 14.3  112 6377600660556218368
  772 2005-09-24.37835   6.17992 -40.11252 0.3 19.46 0.10 13.5   89 6384637581144883200
  772 2005-09-24.44683   6.16228 -40.11337 0.8 19.34 0.10 13.5   89 6384637581178437632
  773 2007-02-28.94266 164.00465  -3.45894 0.9 19.24 0.03 13.4 1665 2587601659987230720
  773 2004-09-22.41486 350.85815  12.90160 0.5 18.69 0.06 13.0  112 6376123000814567424
  774 2006-03-16.70849 150.40549   3.78039 0.9 20.19 0.16 13.6   89 6382702429976133632
  774 2006-03-17.72508 150.25005   3.85737 0.5 20.32 0.17 13.6  112 6382702431049875456
  776 2007-09-17.77653 331.50030 -39.66036 0.3 17.90 0.04 11.7  110 6383582056525332480
  776 2006-06-13.11168 236.79133 -12.89946 0.4 18.71 0.02 12.5 1401 3045913291151900672
  776 2006-06-13.17626 236.77905 -12.90246 0.2 18.85 0.03 12.5  730 3045913291185455104
  776 2006-06-13.24517 236.76571 -12.90529 0.2 18.81 0.03 12.5  807 3045913291219009536
  776 2006-06-13.31495 236.75218 -12.90805 0.8 18.85 0.03 12.5 1035 3045913291252563968
  776 2006-06-13.38524 236.73820 -12.91100 0.1 18.80 0.03 12.5 1351 3045913291286118400
  776 2006-06-13.45453 236.72480 -12.91370 0.6 18.74 0.03 12.5 1499 3045913291319672832
  776 2006-06-13.52303 236.71157 -12.91675 0.6 18.87 0.03 12.5 1503 3045913291353227264
  776 2006-06-13.59146 236.69825 -12.91925 1.2 18.69 0.03 12.5 1498 3045913291386781696
  776 2006-06-13.66000 236.68510 -12.92233 0.7 18.93 0.03 12.5 1510 3045913291420336128
  776 2006-06-13.72849 236.67193 -12.92518 0.8 18.83 0.02 12.5 1517 3045913291453890560
  776 2006-06-13.79689 236.65824 -12.92815 1.2 18.68 0.02 12.5 1507 3045913291487444992
  776 2006-06-13.86546 236.64537 -12.93105 0.2 18.84 0.03 12.5 1527 3045913291520999424
  776 2006-06-14.00240 236.61932 -12.93676 1.0 18.82 0.02 12.5 1530 3045913291554553856
  776 2006-06-14.07004 236.60621 -12.93969 0.5 18.72 0.02 12.5 1389 3045913291588108288
  778 2003-10-13.94682 352.66988  11.63012 0.5 20.02 0.14 14.2  111 6376052608313851904
  778 2005-02-16.33054 128.00662  22.46079 0.6 19.03 0.09 13.3  102 6377776644962123776
  778 2005-02-16.33381 128.00573  22.46034 0.9 18.90 0.08 13.3  107 6377776644995678208
  778 2005-02-25.23730 126.47518  21.81989 0.3 19.20 0.08 13.5  112 6377776633050300416
  778 2005-02-13.38750 128.61975  22.65147 0.2 18.95 0.08 13.2  108 6377776643720609792
  778 2005-02-16.33219 128.00606  22.46075 0.5 19.14 0.08 13.3  103 6377776643754164224
  781 2004-09-04.53247 349.91118 -17.97167 0.4 19.47 0.10 13.7  105 6376615527128760320
  781 2011-12-17.10594  76.98142  -0.13377 0.2 20.56 0.20 14.8  559 3965984620947701760
  783 2007-02-22.92487 168.11178  10.25683 0.7 20.56 0.19 14.6  102 6379078399888982016
  783 2007-03-18.39698 162.77045  13.74805 0.2 20.48 0.20 14.7   96 6381893189485199360
  784 2003-10-16.81386 352.87955  -7.90898 1.9 19.78 0.11 14.1  109 6376650683583561728
  784 2003-10-18.06523 352.70332  -7.89276 0.6 20.04 0.16 14.1   80 6376650684657303552
  790 2007-04-06.10679 175.18250 -25.89482 1.5 18.87 0.08 13.3  104 6386889327271477248
  790 2006-02-01.48867 125.50380  -4.61446 0.4 19.46 0.12 13.8   90 6378128497004511232
  790 2006-02-01.69413 125.46554  -4.60955 1.5 19.21 0.11 13.8   92 6378128497038065664
  790 2003-08-29.80764  22.93331  32.37312 0.6 19.16 0.08 13.5  127 6373132251743387648
  792 2006-09-09.64975 314.49629  -5.96732 0.1 20.24 0.17 14.9  104 6379535835380842496
  792 2006-09-12.32086 314.14783  -6.12687 0.6 20.16 0.17 15.0   96 6379535835414396928
  792 2006-08-01.96502 322.19130  -3.94254 0.2 20.10 0.05 14.6 1514 2904859143112228864
  801 2009-09-08.67317 334.21778  -0.10279 1.9 21.28 0.13 15.5 1172 2598156972184305664
  801 2009-09-10.72971 333.85362  -0.42832 1.1 21.56 0.14 15.5 1627 2598227340962037760
  801 2009-09-12.64720 333.52398  -0.73313 0.6 21.48 0.13 15.6 1562 2598227340995592192
  801 2009-09-06.69015 334.57932   0.21014 0.8 21.28 0.12 15.5 1672 2598016234662395904
  801 2005-10-01.35863 353.24593   0.10546 0.6 21.16 0.10 15.5 1371 2564239238497304576
  801 2005-10-03.68615 352.85467  -0.26924 0.3 21.29 0.11 15.6 1693 2564239238597967872
  801 2005-09-29.37559 353.59087   0.42929 0.4 21.19 0.10 15.4 1023 6453836386968535040
  801 2009-09-07.23101 334.48016   0.12439 1.8 21.07 0.13 15.5  429 6471604494873395200
  815 2005-10-24.57122   4.32254 -14.85235 1.0 20.73 0.20 14.9  101 6380415476995981312
  815 2005-10-24.63972   4.31023 -14.84900 1.7 20.68 0.20 14.9  101 6380415477029535744
  818 2004-09-19.48035  18.32418 -15.68892 0.7 20.20 0.14 13.5  112 6380450665562374144
  818 2004-09-19.47872  18.32474 -15.68908 0.7 20.28 0.17 13.5   96 6380485840270786560
  832 2008-08-26.44822 350.47766  -2.37161 1.6 21.26 0.12 14.9 1428 2912353414367150080
  832 2008-08-26.51675 350.46518  -2.37663 0.7 21.37 0.12 14.9 1433 2912353414400704512
  834 2006-10-01.35897 353.08463  -2.34020 0.8 19.92 0.04 13.7 1568 2911896017529995264
  834 2006-09-23.07528 354.47970  -1.55006 0.7 19.73 0.04 13.4 1673 2908025736600223744
  834 2006-09-14.58767 356.00821  -0.69857 0.1 19.74 0.10 13.4  143 6376685867955650560
  853 2008-08-12.89495 311.42710  -5.22558 1.7 19.84 0.06 14.3  907 2508964588570017792
  853 2004-05-17.47049 219.26104  -2.57322 0.9 19.99 0.13 14.1  112 6382843153472290816
  853 2004-05-17.47215 219.26006  -2.57302 0.6 20.06 0.14 14.1  112 6379219156704690176
  860 2007-04-20.75410 204.29068 -31.66683 0.2 19.90 0.13 14.5  110 6383265408887029760
  860 2007-04-20.61883 204.32323 -31.67469 0.8 20.23 0.15 14.5  111 6383265427140640768
  860 2006-02-16.20984 133.87824  14.71895 0.8 20.43 0.20 14.8  112 6377811829065777152
  861 2012-02-05.55245 146.71336  18.58321 0.2 20.54 0.19 14.5  117 6377671083088150528
  861 2012-02-05.55049 146.71336  18.58321 1.7 20.54 0.19 14.5  128 6377671090604343296
  868 2005-01-07.26419 124.46781  19.72782 0.8 19.62 0.10 13.7  126 6377776625466998784
  868 2005-01-28.28474 119.49950  21.58793 0.1 19.84 0.05 13.7 1062 3071140485604048896
  890 2008-04-29.99781 216.91495  -0.08567 0.4 21.04 0.12 14.9  414 2936102865594220544
  890 2008-05-10.25842 215.07796   0.72820 2.0 20.95 0.09 15.1 1175 2935997312410845184
  905 2009-03-19.17605 187.24887   2.23838 0.3 21.89 0.18 14.9 1574 3158081070176403456
  905 2009-03-20.20318 186.98704   2.32540 1.1 21.57 0.16 14.9 1558 3158081070243512320
  907 2006-09-13.07326 340.11735 -36.27675 1.2 20.39 0.18 14.8  112 6384954226535038976
  907 2004-03-02.38088 162.72615  40.54868 1.3 18.84 0.07 13.2  118 6374117497947291648
  909 2007-04-27.32366 214.04193  10.36066 0.8 20.06 0.05 14.7 1216 3080534713287311360
  909 2007-04-27.95148 213.94169  10.40298 0.7 20.33 0.13 14.7  156 3080534713320865792
  909 2007-05-08.54823 212.30292  10.97020 0.8 20.35 0.16 14.8  109 6378585888472956928
  914 2010-01-08.82462 123.65147  -7.60166 1.1 20.05 0.05 13.4 1661 3795129310075944960
  914 2010-01-08.89387 123.63440  -7.60685 1.0 20.13 0.06 13.4 1515 3795129310109499392
  927 2003-08-08.50265 317.41441 -34.43409 1.8 20.05 0.18 14.6   80 6384356097578237952
  927 2007-02-24.62994 172.01530  13.47246 0.2 19.47 0.10 13.8  107 6379078421363818496
  927 2012-01-06.01304  90.92415  44.21139 0.9 19.93 0.15 14.3  106 6373273032181415936
  931 2007-07-31.50910 284.97399 -22.44661 0.2 20.71 0.11 14.6 1692 3083525384679981056
  931 2011-04-13.01488 210.28842   4.42001 1.4 20.48 0.09 14.6  949 2847121588548009984
  931 2005-04-06.03035 189.69410  12.59745 0.6 20.30 0.07 14.4  537 2499499992343904256
  940 2007-10-16.47700  30.55646   6.01023 0.4 19.24 0.09 13.6  111 6377424735474548736
  940 2007-10-15.65211  30.71533   6.04814 0.7 19.35 0.10 13.6  110 6377424729132761088
  943 2005-03-27.50154 173.93164  20.32698 1.0 19.62 0.11 13.7  106 6378867301206196224
  943 2005-03-27.49995 173.93201  20.32697 1.0 19.80 0.12 13.7  103 6378867308722388992
  952 2011-02-15.18228 147.26088  25.82138 0.6 19.85 0.15 14.1   64 3850228036834164736
  952 2011-02-15.73840 147.13127  25.84563 0.6 20.16 0.05 14.1 1495 6464708357943984128
  952 2011-03-08.89290 142.72164  26.25048 0.5 20.45 0.06 14.5 1542 3800266228400914432
  957 2008-02-04.47566 127.97830  -4.46489 0.7 19.62 0.11 13.8   96 6377987758475968512
  957 2008-02-04.47727 127.97772  -4.46466 0.8 19.59 0.12 13.8   96 6377987746765471744
  957 2010-07-31.36684 297.34128  -0.46806 1.0 20.37 0.08 14.5 1009 3241995796500971520
  957 2010-07-31.43514 297.32803  -0.47062 0.7 20.18 0.07 14.5  978 3241995796534525952
  957 2006-11-22.39425  15.35322  14.49960 0.8 20.14 0.17 14.3   78 6380204301976862720
  958 2007-09-20.03496 353.74731  -1.05353 1.5 21.78 0.20 15.9  494 2911121961377595392
  958 2007-09-19.63089 353.81307  -1.03266 0.9 21.32 0.12 15.9 1703 2907884999145422848
  958 2010-03-01.58431 141.89619  17.54869 1.8 21.53 0.13 16.1 1675 3799914384680026112
  964 2006-09-16.29559 358.30276 -10.02746 0.7 20.96 0.09 14.5 1531 2552206182202736640
  964 2006-09-16.50115 358.25942 -10.03694 0.5 21.01 0.09 14.5 1552 2552206182236291072
  964 2006-09-17.04909 358.14409 -10.06157 0.6 21.04 0.09 14.5 1560 2552206182269845504
  976 2004-08-12.66374 347.94639   5.98868 0.4 20.22 0.18 14.6   87 6376158131365347328
  976 2007-02-11.41774 113.34043  12.51582 0.2 20.04 0.15 14.0  109 6378058127220146176
  984 2009-02-20.33188 156.22444   4.95956 1.7 20.57 0.09 13.5  744 2930895578457964544
  984 2009-03-04.93750 153.47552   5.60027 1.4 20.77 0.08 13.7  793 2931388159734317056
  986 2005-08-03.26402 320.12769 -31.59679 0.7 19.29 0.15 13.0   37 6384356109422952448
  986 2006-12-25.69361  72.85800  17.66288 0.4 20.09 0.15 13.6  136 6376826675270778880
 1001 2003-10-13.46086 351.83087  11.13307 0.4 19.72 0.14 14.0   72 6376052617977528320
 1001 2003-10-13.46263 351.83035  11.13290 0.6 19.72 0.16 14.0   48 6376123001754091520
 1003 2004-03-11.96958 175.34699   3.69850 1.1 20.74 0.18 14.7  128 6379113597145972736
 1003 2009-01-20.12042 114.78957  20.29775 1.0 20.40 0.14 14.2  176 6406935619007676416
 1010 2011-04-01.58291 185.72736   3.66839 1.4 21.54 0.14 15.2 1148 3861698142068015104
 1010 2006-04-22.95633 183.67928   4.30896 1.2 21.75 0.13 15.6 1578 3074131157265154048
 1015 2010-03-01.85892 140.26653  20.98642 0.7 19.82 0.03 13.9 1560 6462175083153588224
 1015 2010-03-01.51591 140.32055  20.96239 1.5 19.77 0.04 13.9 1693 3799597725331226624
 1023 2009-08-23.38219 333.47131  -0.22805 0.7 20.12 0.08 13.9 1497 2598297709471334400
 1023 2009-08-25.29740 333.14174  -0.42732 0.8 20.17 0.05 13.9 1211 2598297709504888832
 1023 2009-08-27.21266 332.81214  -0.63246 0.8 20.00 0.05 13.9  966 2598297709538443264
 1023 2009-08-15.57144 334.78401   0.51146 0.7 20.02 0.06 14.1  886 2598156971848761344
 1023 2009-08-17.49200 334.46888   0.34153 0.5 20.21 0.06 14.0 1376 2598016234393960448
 1023 2010-12-26.59838  67.79890   8.81694 0.7 20.35 0.08 14.3 1594 3953388615731511296
 1023 2010-12-26.46147  67.81957   8.81735 1.2 20.46 0.12 14.3 1590 3952579375173468160
 1042 2007-07-31.64831 296.72806 -48.81460 0.5 20.40 0.17 14.4  110 6383828321326596096
 1042 2007-07-04.53321 303.57549 -46.60474 1.4 20.14 0.17 14.4  106 6383828359947747328
 1042 2008-10-13.85693  33.79751  -0.64810 0.7 19.66 0.04 14.1 1663 2417625958459637760
 1042 2008-10-22.14212  31.89028  -0.56370 0.9 19.72 0.04 14.0 1677 3779507448868503552
 1048 2007-01-02.08480 140.76274  37.67706 0.9 20.02 0.13 14.3  110 6373906362690174976
 1048 2007-02-17.16655 129.46884  42.09582 0.2 19.77 0.13 14.1   96 6373871137549451264
 1062 2006-04-26.64676 197.38282 -13.55360 0.3 20.26 0.18 14.4   92 6379008109561511936
 1062 2006-04-26.64501 197.38282 -13.55360 1.6 20.26 0.18 14.4  103 6379008098790539264
 1062 2008-10-31.93171 351.46553  -0.21317 0.7 20.34 0.05 14.7 1655 3784222154795515904
 1062 2003-10-24.49516  12.73520  11.25957 0.4 19.84 0.13 14.0  112 6380978354908037120
 1062 2003-10-23.47613  12.92683  11.32426 0.6 19.86 0.14 14.0   80 6380204298722082816
 1074 2007-09-05.46148 358.19115  -1.73799 0.7 20.50 0.19 14.2   89 6376685887350112256
 1074 2007-09-05.46002 358.19171  -1.73770 1.0 20.26 0.18 14.2   90 6376685874465210368
 1074 2008-12-28.71462 115.58017  22.53548 0.8 20.01 0.14 14.0  112 6406724512741588992
 1084 2011-06-05.54429 266.58181 -16.94826 1.7 20.08 0.17 13.8  120 6383370908316205056
 1084 2010-02-07.81019 158.45928   5.45907 0.6 21.77 0.15 15.1 1444 2932091847209648128
 1084 2003-10-14.83742  18.56968   6.34519 1.2 19.91 0.14 14.0  106 6380204383547686912
 1085 2010-04-30.21427 190.10281   4.19677 1.4 20.29 0.07 14.6  668 3230068294362857472
 1085 2009-01-20.59342 119.46018  17.17493 1.2 20.24 0.11 14.3  297 6407568937705275392
 1103 2006-12-08.28773  49.42649  32.36886 0.9 20.00 0.15 14.2  128 6373202649545703424
 1103 2006-12-08.29161  49.42517  32.36677 1.0 19.89 0.16 14.2  125 6373202638808285184
 1110 2004-08-22.04846 328.61416   2.65916 0.9 18.91 0.03 12.3 1389 3365000361524854784
 1110 2004-08-07.25337 331.13091   3.05508 0.3 19.53 0.12 12.6   80 6376404432707387392
 1110 2004-08-07.32186 331.12081   3.05641 0.8 19.79 0.13 12.6   89 6376404432740941824
 1111 2007-10-06.19499   9.44358  -1.54920 0.5 19.94 0.08 14.3  288 2918932891947761664
 1111 2007-09-24.07218  11.68256  -0.39702 1.3 20.49 0.15 14.4  155 2915308901656166400
 1115 2003-10-24.14623 337.71579 -29.10657 0.3 21.62 0.17 15.5  747 2460691629862813696
 1115 2003-10-24.56256 337.70207 -29.07444 0.4 21.54 0.11 15.5 1675 2460726814234902528
 1122 2008-10-03.93229  13.17899  -2.63815 2.0 20.08 0.06 13.5  751 2917595885841940480
 1122 2008-09-20.85668  15.67162  -1.92475 1.5 20.43 0.08 13.8  582 6476530306965831680
 1136 2005-02-21.46664 163.92384  -3.45139 0.8 21.98 0.19 15.7 1696 3061253677047087104
 1136 2005-02-21.53505 163.90966  -3.44505 0.7 21.92 0.18 15.7 1684 3061253677080641536
 1158 2003-09-30.17038 345.76772  -1.26568 0.5 20.71 0.18 13.9  118 6376298862444806144
 1158 2003-09-30.17208 345.76673  -1.26587 1.0 20.45 0.16 13.9  118 6376298851707387904
 1167 2004-04-26.24035 187.53386  -7.10269 1.2 20.38 0.19 15.0   96 6382561663496749056
 1167 2004-04-26.24187 187.53386  -7.10269 0.1 20.38 0.19 15.0   94 6382561673160425472
 1167 2006-09-28.20511 345.40758   0.68470 0.8 20.30 0.11 14.7  827 2473111713310834688
 1171 2009-12-06.68384  62.92978  17.04401 0.7 18.98 0.08 13.4  128 6441873706565238784
 1171 2009-12-06.68731  62.92847  17.04425 1.3 19.00 0.14 13.4   45 6441873706632347648
 1171 2009-12-06.75014  62.91650  17.04288 1.0 19.24 0.14 13.4   44 6441873706967891968
 1171 2009-12-06.75380  62.91527  17.04303 1.0 18.95 0.09 13.4   96 6441873707035000832
 1171 2009-12-06.82268  62.90115  17.04163 0.2 18.86 0.07 13.4  119 6441873707336990720
 1171 2009-12-06.88738  62.88839  17.04046 0.3 18.89 0.08 13.4  109 6441873707706089472
 1171 2009-12-06.47729  62.97229  17.04718 0.3 18.99 0.06 13.4  267 6441873705525051392
 1171 2009-12-06.48163  62.97103  17.04749 1.1 19.02 0.06 13.4  279 6441873705558605824
 1171 2009-12-06.54494  62.95856  17.04623 1.0 18.90 0.07 13.4  133 6441873705793486848
 1171 2009-12-06.54694  62.95789  17.04631 1.0 18.91 0.07 13.4  137 6441873705827041280
 1171 2009-12-06.54913  62.95704  17.04626 0.6 19.09 0.10 13.4   93 6441873705860595712
 1171 2009-12-06.55291  62.95620  17.04629 1.1 18.99 0.08 13.4  132 6441873705927704576
 1171 2009-12-06.62020  62.94210  17.04536 1.1 19.05 0.09 13.4  105 6441873705961259008
 1171 2009-12-06.61192  62.94493  17.04487 0.6 18.82 0.08 13.4  111 6441873706196140032
 1171 2009-12-06.61359  62.94426  17.04483 0.8 18.88 0.08 13.4  106 6441873706229694464
 1171 2009-12-06.61523  62.94399  17.04496 0.4 18.65 0.07 13.4  109 6441873706263248896
 1171 2009-12-06.61684  62.94337  17.04500 0.1 18.83 0.08 13.4  102 6441873706296803328
 1171 2009-12-06.61821  62.94278  17.04496 0.4 18.77 0.12 13.4   45 6441873706330357760
 1177 2011-01-04.56527  75.50302  18.32945 1.0 20.04 0.06 14.3 1706 3964823536660381696
 1177 2003-08-27.88519  19.54011  25.92886 1.0 20.59 0.19 14.9  137 6387980099714547712
 1209 2008-10-06.46259  18.95361  -2.39875 1.0 20.96 0.10 15.2 1700 2915942220320210944
 1209 2008-10-06.59950  18.92803  -2.40867 0.8 21.10 0.12 15.2 1695 2919706948133715968
 1209 2006-04-05.76575 185.13967   8.80360 0.5 21.06 0.09 15.1 1551 3061781442628419584
 1210 2005-09-29.85045 338.29753 -23.35539 1.4 20.92 0.08 14.6 1457 2457243561398108160
 1210 2009-05-22.18916 217.64152   0.81185 1.8 20.94 0.14 14.4  382 2935926943733776384
 1212 2008-09-01.67986 359.11674  -4.65493 0.5 21.34 0.11 15.9 1414 2908694239669911552
 1212 2004-03-02.57776 177.83184   5.37857 0.2 20.02 0.13 14.3  111 6379113615399583744
 1212 2004-03-11.96181 176.45692   6.32294 0.7 19.86 0.11 14.1  138 6379113593924747264
 1212 2004-03-27.78587 174.09529   7.79758 1.3 20.02 0.14 14.4  112 6379078480419618816
 1212 2004-03-27.78757 174.09455   7.79796 0.7 19.99 0.14 14.4  112 6379078479345876992
 1214 2004-02-16.92674 149.46120   1.66734 0.8 21.06 0.15 15.3  384 2550658069797273600
 1214 2004-02-17.32815 149.37199   1.68526 1.9 21.04 0.12 15.3  764 2550658069830828032
 1214 2004-02-13.42602 150.25246   1.52474 0.9 21.26 0.11 15.3 1372 2550517332006928384
 1214 2004-02-13.70010 150.19079   1.53514 0.5 21.33 0.11 15.3 1366 2550517332040482816
 1214 2004-02-13.63160 150.20627   1.53240 1.0 21.24 0.12 15.3 1371 2550658069562392576
 1214 2004-02-14.38431 150.03685   1.56194 0.5 21.18 0.12 15.3 1181 2550658069595947008
 1214 2004-02-14.65944 149.97507   1.57265 1.0 21.12 0.11 15.3 1357 2550658069629501440
 1214 2004-02-15.48178 149.78927   1.60603 0.8 21.30 0.13 15.3 1370 2550658069663055872
 1214 2004-02-15.75651 149.72708   1.61754 0.5 21.33 0.12 15.3 1275 2550658069696610304
 1214 2004-02-16.64675 149.52513   1.65554 1.3 21.37 0.12 15.3 1402 2550658069763719168
 1214 2004-02-11.71283 150.63473   1.46264 0.5 21.08 0.13 15.4 1381 2550517331906265088
 1214 2004-02-12.39803 150.48266   1.48670 2.0 21.43 0.12 15.4 1370 2550517331939819520
 1214 2004-02-12.67217 150.42111   1.49661 0.8 21.73 0.17 15.4 1371 2550517331973373952
 1214 2008-01-19.72351 114.72761  19.14283 1.7 20.91 0.13 15.1 1539 3722262475479973888
 1214 2011-12-17.17517  70.82169  29.57496 0.5 20.82 0.15 15.0  328 3957962584111448064
 1253 2004-09-09.26312 344.09560  -8.72628 0.6 21.41 0.15 15.4  629 2473569110047326208
 1253 2004-09-09.89025 343.97415  -8.77188 0.4 21.33 0.17 15.5  598 6460486233293324288
 1253 2004-09-13.72031 343.25043  -9.03945 1.3 21.66 0.17 15.6 1584 2473604294452969472
 1271 2003-10-21.55694  13.52534  -4.60223 0.5 20.21 0.14 14.2  112 6380345080233852928
 1271 2011-02-03.68832 153.13086  14.22052 1.8 20.98 0.12 14.9 1292 3851811333544607744
 1275 2006-09-14.45042 323.05175  -2.23048 0.7 20.05 0.14 14.1  103 6380063565528694784
 1275 2006-09-14.51890 323.04438  -2.24226 1.8 20.28 0.17 14.1   96 6380063565562249216
 1275 2004-03-19.70315 150.29319   2.65975 1.7 20.82 0.09 15.2 1658 2550446964638482432
 1275 2004-03-20.66206 150.17002   2.78887 1.8 21.19 0.09 15.3 1671 2550446964672036864
 1282 2006-12-31.50679 105.14366  41.91061 0.6 20.48 0.19 14.4  107 6373800745182953472
 1282 2011-11-16.70377  32.63747  42.56932 1.2 19.87 0.16 14.3   96 6372815680441417728
 1289 2009-05-08.77506 185.48929  -2.11532 0.6 21.61 0.15 15.4 1120 3787740591937290240
 1289 2004-04-08.28769 174.49316   1.89350 0.6 21.07 0.13 15.2  791 2426703526458556416
 1294 2010-03-22.46648 183.37390  12.30382 1.5 21.36 0.12 15.1 1700 3221025910702473216
 1294 2008-11-25.04066  66.00766  17.00947 1.6 18.92 0.04 12.8  517 3154562631927332864
 1303 2005-09-27.80617 356.56223 -30.07631 0.6 20.46 0.19 14.9   73 6380732110474313728
 1303 2011-09-10.96539  14.12485 -21.73001 0.4 20.64 0.07 14.9 1019 4518203340907085824
 1303 2009-05-22.74384 221.52396  -2.91930 0.9 19.66 0.04 13.9 1656 2851449266281381888
 1306 2008-08-10.36214 317.02766  -0.13268 1.4 20.28 0.11 14.2  251 6402959784961638400
 1306 2003-10-13.39378   0.85378  24.64648 0.5 20.00 0.12 14.0  112 6375982197693743104
 1306 2003-10-13.20132   0.88588  24.66860 0.3 19.86 0.14 14.0   76 6375982261044510720
 1315 2007-07-10.68898 301.46457 -10.88814 1.3 19.83 0.15 14.3   80 6379606180502700032
 1315 2007-07-11.09994 301.38784 -10.89164 0.5 20.07 0.18 14.3   78 6379606180536254464
 1315 2011-02-12.31648 149.90049   1.55761 1.4 20.31 0.06 14.8 1575 2605334584560189440
 1315 2011-02-14.71241 149.45433   1.70245 0.4 20.49 0.06 14.7 1655 2605334584593743872
 1315 2011-02-06.49653 150.95562   1.24597 0.5 20.75 0.07 14.9 1352 2605264215748902912
 1315 2011-02-08.41406 150.61414   1.34125 1.3 20.57 0.07 14.8 1439 2605264215782457344
 1315 2011-02-10.33137 150.26616   1.44417 0.5 20.62 0.07 14.8 1496 2605264215816011776
 1323 2005-10-13.47967  33.81594   5.86143 1.0 20.75 0.20 15.1  121 6377424765572874240
 1323 2006-12-30.75199  97.08610  44.66931 1.3 20.15 0.16 14.4  110 6373273027920003072
 1354 2008-08-22.47197 318.98845 -25.37545 0.2 20.09 0.15 14.5   88 6379817355521818624
 1354 2003-10-05.52690  12.42903   2.55102 1.5 20.55 0.20 15.0  112 6380239524970102784
 1356 2007-10-16.20308  26.94337   1.96074 0.4 20.02 0.14 14.3  101 6380274757761236992
 1356 2010-03-25.68446 189.60384   7.14653 0.9 20.55 0.07 14.8 1605 3223066604283625472
 1379 2010-11-11.00321  30.98746  -5.37704 0.1 21.68 0.14 14.9 1113 2596432938287497216
 1379 2010-11-12.77955  30.65947  -5.51999 0.9 21.56 0.13 15.0 1701 2596432938321051648
 1379 2010-11-15.31250  30.21120  -5.70193 1.5 21.47 0.12 15.0 1670 2596432938388160512
 1379 2010-11-15.38081  30.19982  -5.70633 0.4 21.80 0.18 15.0 1696 2596432938421714944
 1379 2010-11-07.99183  31.56634  -5.10592 0.5 21.36 0.11 14.9  986 2596362569308438528
 1379 2010-10-31.87215  33.01710  -4.32937 0.2 21.47 0.14 14.8  776 2596186647481548800
 1379 2010-11-02.99632  32.57576  -4.57993 1.1 21.23 0.14 14.8  564 2596186647515103232
 1379 2010-11-04.91123  32.18297  -4.79223 0.7 21.21 0.14 14.8  968 2596257016259280896
 1379 2010-11-07.10428  31.74149  -5.01929 0.8 21.55 0.15 14.9  584 2596327385339002880
 1379 2010-11-08.13066  31.53884  -5.11920 0.8 21.40 0.16 14.9  650 2596327385372557312
 1379 2010-11-09.08833  31.35224  -5.20899 1.1 21.09 0.12 14.9  790 2596327385406111744
 1385 2011-02-21.97017 161.59902  15.13762 1.1 21.07 0.13 14.8 1312 3853640920893227008
 1385 2011-02-22.03946 161.58463  15.14558 1.7 21.36 0.18 14.8 1156 3853640920926781440
 1390 2011-09-06.16153 356.17149 -23.55234 0.9 19.65 0.09 14.4  160 2456539874056994816
 1390 2011-09-07.95446 355.79139 -23.60924 1.0 19.58 0.04 14.4  932 2456539874090549248
 1411 2007-08-05.36822 328.67650  -4.57762 0.2 21.21 0.10 15.1 1416 2905703568075915264
 1411 2005-02-21.53505 163.65953  -3.62057 1.9 20.64 0.11 15.5 1684 3061253677080641536
 1438 2005-10-01.35863 353.39324   0.32892 0.2 20.42 0.06 14.7 1371 2564239238497304576
 1438 2005-10-03.95954 353.00012   0.11461 0.3 20.62 0.07 14.8 1581 2564239238631522304
 1438 2005-10-04.57701 352.91024   0.06507 0.8 21.00 0.08 14.8 1561 2564239238698631168
 1438 2005-10-05.11854 352.83378   0.02133 0.8 20.55 0.08 14.8  764 2564239238732185600
 1438 2005-10-05.80867 352.73629  -0.03290 1.0 20.50 0.07 14.8 1705 2564239238832848896
 1438 2005-10-03.20124 353.11280   0.17617 1.1 20.50 0.08 14.7  729 6453871571340623872
 1438 2005-10-03.34233 353.09125   0.16487 0.8 20.41 0.06 14.7 1399 6453906755712712704
 1438 2005-10-04.23010 352.96098   0.09251 0.6 20.20 0.06 14.8 1000 6453941940084801536
 1438 2005-10-05.18580 352.82418   0.01584 1.0 20.56 0.09 14.8  505 6453977124456890368
 1462 2007-07-23.97795 301.44207 -21.77180 0.2 21.43 0.14 15.3 1469 3123881859398762496
 1462 2007-07-24.11488 301.41415 -21.77743 1.3 21.75 0.19 15.4 1474 3123881859465871360
 1501 2007-10-01.47668   4.63530  -1.16071 1.2 20.28 0.07 13.6 1535 3133205717968748544
 1501 2007-10-08.46224   2.97363  -1.09081 0.2 20.68 0.08 13.8 1607 3133029796175413248
 1501 2003-10-14.83242  18.96726   9.12590 1.1 19.93 0.13 13.3  107 6380204371736526848
 1517 2005-04-07.80676 164.87065  14.28988 1.6 21.23 0.12 15.5 1176 2487291015195525120
 1517 2009-01-06.42830 128.85784  25.32941 0.3 21.01 0.19 15.2  176 6408518915718119424
 1533 2004-09-08.79113 339.10582  -9.73704 0.7 21.48 0.18 15.2 1071 2473956138207412224
 1533 2004-08-26.77692 341.38214  -8.15725 1.7 21.59 0.15 15.1 1359 2473463556931059712
 1567 2007-11-06.70751  32.37792   5.72542 0.8 20.27 0.13 14.4  135 6377424745171779584
 1567 2007-11-05.80249  32.57022   5.72516 0.6 20.32 0.17 14.4  105 6377424754835456000
 1587 2008-10-29.67272 353.20680  -0.26085 0.8 21.61 0.13 14.9 1696 2564239240980332544
 1587 2008-10-29.74117 353.20035  -0.26089 0.8 21.79 0.14 14.9 1696 2564239241013886976
 1587 2008-10-29.80966 353.19396  -0.26078 1.0 21.67 0.15 14.9 1691 2564239241047441408
 1587 2008-10-29.94655 353.18091  -0.26023 1.0 21.90 0.14 14.9 1695 2564239241080995840
 1587 2008-10-30.49414 353.13136  -0.25902 1.6 21.41 0.12 14.9 1680 2564239241215213568
 1587 2008-10-30.63109 353.11848  -0.25834 1.1 21.57 0.15 14.9 1684 2564239241248768000
 1601 2006-09-25.88212 356.12265 -11.36173 1.9 21.01 0.12 14.9 1648 2910242352041820160
 1601 2006-09-16.50115 358.44402 -10.60623 1.6 21.01 0.11 14.7 1552 2552206182236291072
 1605 2006-10-02.17494 355.79427  -3.46148 0.2 20.96 0.11 14.5  576 2911931201902084096
 1605 2006-10-02.24534 355.78250  -3.46999 0.9 21.01 0.10 14.5  908 2911931201935638528
 1605 2006-10-08.68698 354.79253  -4.22682 1.0 21.27 0.11 14.7 1510 2912001570646261760
 1605 2009-04-06.31271 188.20252   1.29450 0.6 21.04 0.15 14.5  425 3158116254615601152
 1605 2009-04-15.21462 186.75609   2.30670 0.9 20.80 0.12 14.7  512 3158081070344175616
 1633 2008-03-05.46204 188.77221   0.22350 0.9 20.73 0.07 14.6 1536 3146646148106682368
 1633 2008-03-06.27857 188.65924   0.28808 0.8 20.89 0.10 14.6  650 3068853501485383680
 1633 2008-03-06.83500 188.57910   0.33233 1.0 20.55 0.07 14.6  984 3068853501518938112
 1692 2006-10-02.73459 354.34593  -1.00178 1.6 20.52 0.18 14.6  125 6376685878760177664
 1692 2006-09-14.58148 357.76929   0.84102 0.9 20.43 0.16 14.4  142 6376685860439457792
 1692 2006-09-14.57939 357.76986   0.84145 1.5 20.27 0.13 14.4  143 6376685856144490496
 1710 2008-10-14.67834 350.89499  -0.08508 1.5 21.19 0.12 15.2 1602 2417098192878305280
 1710 2008-10-14.74620 350.88875  -0.07961 0.4 20.74 0.14 15.2 1505 2417063008506216448
 1758 2010-04-13.78799 185.66923  14.24853 1.2 22.05 0.18 15.6 1153 3242840221431103488
 1758 2010-04-14.81542 185.50147  14.29290 1.1 21.88 0.18 15.6 1040 3242840221531766784
 1758 2010-04-17.89650 185.01991  14.40369 1.7 22.16 0.20 15.6 1068 3242840221632430080
 1765 2006-08-02.57322 283.38186 -43.04055 1.4 19.94 0.18 14.1  143 6383933936652779520
 1765 2007-10-29.68036  48.57939   3.02704 0.7 20.26 0.19 14.1   92 6377248910284423168
 1817 2008-04-04.93235 183.14536  47.24256 1.0 21.11 0.09 14.2 1640 2606601221082972160
 1817 2008-03-22.64691 186.86702  47.29760 1.1 20.70 0.06 14.1 1610 2606530852271685632
 1817 2008-03-26.07087 185.88817  47.44858 1.1 20.81 0.08 14.1 1540 2606530852305240064
 1833 2007-06-15.69386 261.44780  -6.61365 0.8 20.32 0.19 15.2  101 6375595182485667840
 1833 2006-01-31.80873 161.63439   5.85581 0.3 21.70 0.19 16.4 1066 3053161272339070976
 1963 2011-11-12.25554  33.12705 -29.53136 1.1 20.18 0.05 14.3 1663 2466848894986747904
 1963 2011-11-23.69426  30.62692 -27.73966 1.2 20.20 0.15 14.4  120 6385200490296115200
 2007 2007-10-08.25087 359.97073  -1.10909 1.2 21.61 0.20 15.7  576 3132783505537236992
 2007 2007-10-01.82343   1.41815  -0.62020 0.3 21.36 0.15 15.5  784 3132853874247860224
 2007 2007-10-04.27983   0.85365  -0.81268 1.6 21.32 0.16 15.6  681 3132853874281414656
 2007 2007-10-04.42170   0.82135  -0.82365 1.2 21.42 0.14 15.6 1537 3132853874314969088
 2007 2008-12-30.57607 117.30316  26.29254 0.2 20.84 0.16 15.1  217 6407463384555454464
 2007 2009-01-12.92928 113.61688  26.95308 0.9 20.58 0.17 14.8 1143 2508859035285979136
 2007 2009-01-12.99867 113.59708  26.95595 0.9 20.59 0.11 14.8  985 2508859035319533568
 2007 2009-01-13.06838 113.57607  26.95855 1.2 20.61 0.13 14.8  768 2508859035353088000
 2010 2007-11-11.28297 357.59064  -0.64753 0.3 21.55 0.12 15.9 1248 2907779446029156352
 2010 2007-11-12.31089 357.58877  -0.63351 0.5 21.72 0.12 15.9 1389 2907779446062710784
 2010 2007-10-02.29516   2.27321   0.69179 0.6 20.73 0.09 15.0  899 6481913515895422976
 2010 2007-10-02.22439   2.28716   0.69629 0.4 20.82 0.13 15.0  557 3132994611736215552
 2094 2006-01-29.82279 159.75890   1.72205 1.0 21.22 0.13 14.5  856 3060831464582021120
 2094 2006-02-01.62913 159.30353   1.68261 0.2 21.33 0.11 14.4 1368 3060831464649129984
 2138 2009-10-25.43742 358.44784 -10.07816 1.5 21.99 0.16 15.6 1612 2552206182571835392
 2138 2009-10-28.31170 358.16347 -10.08660 1.0 22.16 0.19 15.7 1317 2552206182605389824
 2140 2004-02-17.46800 150.71059   2.90813 1.2 21.66 0.16 15.6 1255 2550446963665403904
 2140 2004-02-17.74325 150.65351   2.92286 1.1 21.81 0.16 15.6 1366 2550446963698958336
 2140 2004-02-18.35598 150.52693   2.95597 0.5 21.95 0.19 15.6  812 2550446963766067200
 2140 2004-02-18.63378 150.46958   2.97106 1.6 21.69 0.17 15.6 1469 2550446963799621632
 2194 2011-04-03.98212 192.87837   4.14784 0.3 21.54 0.16 15.2  601 2948311842641936384
 2194 2011-04-05.89721 192.37610   4.21617 0.2 21.05 0.12 15.3  874 2948311842675490816
 2260 2009-11-08.54543  36.01653  -4.14626 1.8 22.07 0.19 16.2 1421 2592808947257704448
 2260 2009-11-04.64123  36.54587  -4.10645 0.5 22.15 0.19 16.2 1319 2592879315934773248
 2263 2004-10-15.84067  34.78261   5.90931 0.7 20.94 0.11 14.9 1688 3072653413603868672
 2263 2004-10-15.90913  34.76791   5.90831 0.5 21.00 0.09 14.9 1685 3072653413637423104
 2271 2003-08-17.20038 335.54212 -11.50254 0.4 20.70 0.20 14.3  112 6380028457392275456
 2271 2008-10-06.12550  20.14854   3.42677 1.9 20.50 0.09 14.5  503 2919636579423092736
 2271 2010-01-06.42865 117.01253  18.98986 0.7 21.02 0.16 15.0 1663 3793370091471503360
 2271 2009-12-29.55537 118.71978  18.59151 0.8 21.32 0.14 15.2 1328 3793933041458479104
 2271 2010-01-06.49709 116.99700  18.99358 0.7 21.22 0.12 15.0 1664 3793546013331947520
 2291 2007-10-26.81200   8.67785 -11.83821 1.0 21.29 0.11 15.4 1664 3123459646900142080
 2291 2007-10-26.94896   8.66032 -11.85370 1.3 21.22 0.10 15.4 1664 3123459646933696512
 2291 2007-10-30.16721   8.26196 -12.19809 1.2 21.49 0.11 15.5 1657 3123459647034359808
 2291 2007-11-01.15289   8.03628 -12.39051 1.8 21.34 0.11 15.5 1686 3123459647101468672
 2294 2010-08-29.53756 301.57073 -15.93139 1.0 21.16 0.12 14.9 1644 3929498427083194368
 2294 2006-09-01.03007 327.25730  -5.34107 0.7 20.63 0.14 14.4  682 3054920490272423936
 2346 2011-02-14.50705 150.13832   2.31951 1.5 21.94 0.18 15.9 1648 2605123478294102016
 2346 2009-10-09.00694  10.40473  14.11569 1.6 19.89 0.05 14.2 1622 3388820181328330752
 2378 2009-04-17.27026 188.02206   1.55900 0.6 21.45 0.13 15.3  797 3158116254816927744
 2378 2004-04-11.44071 179.08099   2.42112 0.8 21.29 0.10 15.2 1226 2426844263946911744
 2407 2006-12-17.32461  73.47034  26.41859 0.8 20.45 0.16 14.5  158 6376826593632845824
 2407 2006-12-17.32679  73.46950  26.41822 0.4 20.52 0.19 14.5  156 6377600740013113344
 2445 2007-12-07.23248  61.94717  17.23983 0.6 20.62 0.16 13.8  240 6441381128644329472
 2445 2007-12-07.23899  61.94404  17.23920 0.1 20.60 0.16 13.8  248 6441381128711438336
 2445 2007-12-07.31745  61.92147  17.24141 0.9 20.88 0.19 13.8  231 6441381128979873792
 2445 2007-12-03.54925  62.93024  17.08879 0.6 20.24 0.20 13.7   99 6441381123510501376
 2445 2007-12-04.28922  62.73169  17.11939 0.5 20.74 0.16 13.7  285 6441381123913154560
 2445 2007-12-04.29297  62.72989  17.11923 0.5 20.47 0.15 13.7  293 6441381123946708992
 2445 2007-12-04.30454  62.72446  17.11796 0.3 21.03 0.20 13.7  256 6441381124047372288
 2445 2007-12-04.36442  62.70991  17.12132 0.8 20.29 0.20 13.7   95 6441381124349362176
 2445 2007-12-04.71650  62.61289  17.13402 0.3 20.20 0.15 13.7  137 6441381125959974912
 2445 2007-12-04.70858  62.61619  17.13494 0.5 20.42 0.19 13.7  128 6441381126161301504
 2445 2007-12-06.21469  62.21328  17.19601 0.6 20.38 0.17 13.8  134 6441381126496845824
 2445 2007-12-06.21664  62.21215  17.19625 1.5 20.37 0.17 13.8  128 6441381126530400256
 2445 2007-12-06.28316  62.19489  17.19908 0.8 20.77 0.19 13.8  136 6441381126832390144
 2445 2007-12-04.42514  62.69529  17.12480 0.3 20.38 0.16 13.7  125 6441381124517134336
 2445 2007-12-04.43281  62.69124  17.12420 0.5 20.47 0.20 13.7  127 6441381124651352064
 2445 2007-12-04.43469  62.69045  17.12425 0.6 20.44 0.19 13.7  122 6441381124684906496
 2445 2007-12-04.50119  62.67275  17.12706 0.5 20.49 0.18 13.7  125 6441381124986896384
 2445 2007-12-04.50318  62.67172  17.12685 0.5 20.39 0.17 13.7  128 6441381125020450816
 2445 2007-12-04.57965  62.64981  17.12866 0.3 20.58 0.20 13.7  115 6441381125221777408
 2445 2007-12-04.57304  62.65264  17.12944 0.4 20.10 0.17 13.7   93 6441381125490212864
 2445 2007-12-06.34775  62.17874  17.20194 0.4 20.58 0.19 13.8  117 6441381127100825600
 2445 2007-12-06.41522  62.16121  17.20527 1.1 20.74 0.16 13.8  292 6441381127335706624
 2445 2007-12-06.55199  62.12492  17.21079 0.5 20.76 0.17 13.8  285 6441381127503478784
 2445 2007-12-06.55598  62.12326  17.21045 0.9 20.55 0.15 13.8  298 6441381127537033216
 2445 2007-12-06.55990  62.12112  17.21002 0.4 20.69 0.16 13.8  290 6441381127570587648
 2450 2009-04-10.70190 187.69968   0.75287 0.1 21.90 0.18 15.5 1633 3158116254649155584
 2450 2009-04-13.37099 187.24264   0.94217 0.8 21.53 0.15 15.6 1381 3158116254749818880
 2450 2009-04-27.54420 185.22147   1.70427 1.2 21.82 0.17 15.9 1644 3197170906426245120
 2450 2009-04-16.24236 186.77385   1.13140 1.2 21.37 0.17 15.7  637 3150375691950751744
 2466 2010-06-20.97803 296.41611 -14.26176 0.8 21.43 0.20 15.4 1056 3241186555976482816
 2466 2010-06-21.04655 296.40594 -14.26332 0.6 21.26 0.19 15.4 1061 3241186556010037248
 2509 2008-10-14.81539 351.38752  -1.59092 0.9 21.60 0.14 15.3 1629 2417133377250394112
 2509 2008-09-04.89868 358.92679   0.29410 0.6 21.27 0.11 14.8 1627 2907638708574355456
 2550 2004-08-18.42027 335.65975  -8.00250 0.4 21.56 0.14 15.5 1551 2471950628931239936
 2550 2004-08-18.48872 335.64798  -8.01067 1.2 21.58 0.15 15.5 1546 2471950628964794368
 2569 2006-11-15.41502   8.04470 -11.97477 1.2 20.38 0.18 14.4  110 6380415430724419584
 2569 2006-11-26.50957   8.10704 -10.18627 0.9 20.53 0.20 14.7   69 6380450601171419136
 2711 2004-09-08.23420 339.39717  -9.47762 0.6 21.53 0.17 15.3  580 2473956138173857792
 2711 2004-09-08.79113 339.30254  -9.55278 2.0 21.85 0.19 15.3 1071 2473956138207412224
 2711 2004-08-26.77692 341.53945  -7.75323 1.3 21.77 0.16 15.2 1359 2473463556931059712
 2730 2011-03-24.56932 173.18393   4.61468 0.5 21.65 0.14 15.5 1600 2949472926920867840
 2730 2008-09-09.75931  11.06221   4.35905 1.7 21.26 0.11 15.6 1699 2914464476692480000
 2829 2003-11-25.07592  23.15351  30.97484 1.1 21.85 0.18 15.5 1705 2496931533114310656
 2829 2003-11-25.14438  23.14506  30.96770 1.1 21.75 0.14 15.5 1698 2496931533147865088
 2945 2009-09-17.71447   0.92263  -4.60125 1.9 21.14 0.11 15.2 1578 3790625710448574464
 2945 2009-09-17.85597   0.89361  -4.61441 0.9 20.71 0.09 15.2  800 3790625710482128896
 2959 2007-10-16.88593  22.55604   1.02228 1.2 21.01 0.09 15.0 1328 6481033906593202176
 2959 2007-10-16.81668  22.56782   1.02713 1.4 20.73 0.11 15.0 1458 3121348584608366592
 3134 2010-02-22.67060 150.37781   1.48855 0.3 21.72 0.14 15.9 1646 2605264215379804160
 3134 2010-03-06.44161 148.54779   2.20791 2.0 21.85 0.15 16.0  990 2605193846769844224
 3442 2006-10-24.92023  34.03580  -5.43474 1.4 21.40 0.14 15.4 1245 2547456291802972160
 3442 2006-10-26.97468  33.62070  -5.51237 1.2 21.41 0.15 15.4 1167 2547456291836526592
 3686 2010-04-06.94732 187.84820   5.41674 1.7 21.54 0.20 15.3  319 3189254422739812352
 3686 2010-04-07.41898 187.76046   5.46394 0.7 21.35 0.14 15.3 1643 3189254422773366784
 3704 2010-08-26.79956 304.11148  -9.75219 0.8 21.78 0.20 15.8 1702 3928196605315907584
 3704 2009-03-25.75001 158.67564  -0.30148 0.6 21.60 0.15 16.0 1616 6474524797756768256
 3754 2004-01-20.58661 134.10517  21.03314 0.7 20.05 0.13 14.4  117 6377706242663514112
 3754 2004-01-20.58491 134.10585  21.03276 0.6 20.07 0.16 14.4  112 6377706241589772288
 3812 2006-06-15.57727 252.13317  -2.19090 1.2 21.76 0.18 16.0 1593 3059037061907480576
 3812 2006-06-15.64587 252.12005  -2.19474 1.4 21.60 0.18 16.0 1568 3059037061941035008
 3816 2006-01-26.80783 140.86174  14.33888 0.8 21.60 0.18 14.5  841 3083243909602607104
 3816 2006-01-26.87920 140.84247  14.33662 1.3 21.05 0.15 14.5  352 3083243909636161536
 4135 2008-10-09.61185 349.05664   0.07333 1.7 20.97 0.09 15.2 1688 2416781533529505792
 4135 2008-10-09.68032 349.05063   0.06369 1.5 21.26 0.11 15.2 1686 2416922271017861120
 4169 2008-09-09.34672   8.98817   5.67442 0.7 21.00 0.09 15.2 1376 2916469985901543424
 4169 2008-09-09.41705   8.97642   5.67443 0.5 20.91 0.08 15.2 1700 2916469985935097856
 4424 2008-02-26.30932 129.52997  18.34519 0.7 21.60 0.14 15.4 1119 3720925469374152704
 4424 2008-02-26.23848 129.53999  18.33522 0.4 21.76 0.17 15.4  714 3720925469340598272
 4954 2007-08-21.65981 354.87026 -27.73989 0.4 19.15 0.08 12.9  109 6380732090073219072
 4954 2011-03-11.97298 160.54805  18.65718 1.1 20.96 0.11 14.5 1688 3853464998999228416
 5079 2005-03-26.54345 150.08605  -7.68018 0.8 21.11 0.17 15.5  240 6441521857609859072
 5079 2005-03-26.54664 150.08541  -7.67999 1.3 21.23 0.19 15.5  247 6441521857643413504
 5079 2005-03-26.54988 150.08454  -7.67939 0.4 21.17 0.16 15.5  247 6441521857676967936
 5079 2005-03-26.75219 150.06962  -7.65896 1.5 21.19 0.19 15.5  235 6441521857844740096
 5746 2007-10-17.77440 353.42968  -0.28803 1.0 22.02 0.19 15.2 1600 2564239240309243904
 5746 2007-10-17.84344 353.42284  -0.28615 1.7 22.07 0.19 15.2 1493 2564239240342798336
 7905 2009-10-15.23599  31.90789  -5.59740 0.6 21.70 0.16 15.8 1391 3209344699168980992
 7905 2009-10-16.12766  31.73345  -5.64803 1.4 21.87 0.18 15.8 1689 3209344699202535424
 9963 2005-11-01.79332  54.05751 -29.34509 1.1 22.05 0.20 15.1 1425 2519449531486044160
 9963 2005-10-31.42264  54.41018 -29.39814 1.6 22.03 0.18 15.1 1617 2519449531418935296
11598 2007-12-12.30792  62.91072  16.96582 0.3 19.91 0.18 18.4  127 6443351447441506304
11598 2007-12-12.31030  62.91016  16.96542 1.8 19.90 0.18 18.4   56 6443351447475060736
11598 2007-12-13.87464  62.51376  16.92710 0.9 19.02 0.18 18.5  140 6443351453548412928
11636 2007-09-05.80540   3.14116  -8.12814 1.9 19.26 0.10 18.1   93 6380415399653015552
11636 2007-09-05.80396   3.14123  -8.12815 0.4 19.22 0.10 18.1   92 6380415400726757376
12316 2004-08-18.55778 325.60889  -1.24339 0.6 21.90 0.17 15.9 1467 2470261779070976000
12316 2004-08-18.62572 325.59643  -1.24874 2.0 21.24 0.19 15.9 1554 2470261779104530432
16328 2009-07-15.49877 323.54503   0.14420 0.6 19.04 0.14 18.6  124 6443210710288695296
16328 2009-07-15.83524 323.49796   0.12788 1.2 19.47 0.17 18.6   38 6443210712100634624
16328 2009-07-15.83653 323.49796   0.12788 0.5 19.47 0.17 18.6   64 6443210712134189056
17168 2008-07-28.54890 323.30577  -0.11193 0.7 19.55 0.19 17.5  132 6443140351577292800
17168 2008-07-28.75523 323.26551  -0.11646 0.6 19.51 0.13 17.5   91 6443140352516816896
18696 2010-08-05.50583 322.71520   0.42160 0.8 19.90 0.16 17.7  109 6443281081952108544
18696 2010-08-05.50748 322.71441   0.42138 1.1 18.97 0.12 17.7  110 6443281081985662976
18696 2010-08-05.50903 322.71441   0.42138 1.2 18.97 0.12 17.7   93 6443281082019217408
24447 2006-05-27.25373 187.78424  12.96815 0.4 17.97 0.08 20.8   96 6388569381206491136
24447 2006-05-27.25528 187.78404  12.96811 0.7 18.26 0.08 20.8   96 6388604565578579968
24700 2006-11-10.89894  35.39184  -6.58107 1.2 22.49 0.19 16.9 1696 2547526660580704256
24700 2006-11-13.97991  34.65971  -6.29575 1.4 22.35 0.17 17.0 1696 2547526660647813120
25042 2007-09-08.47229 343.92928  -1.41299 1.8 21.38 0.19 16.1   96 6376298863518547968
25042 2007-09-08.47076 343.92928  -1.41299 1.9 21.38 0.19 16.1   82 6376298864592289792
28998 2005-09-10.26917 322.67817   0.34863 0.7 17.32 0.05 18.7  112 6443492188050423808
28998 2005-09-09.57243 322.78353   0.44266 1.0 19.41 0.16 18.7   83 6443492187077345280
28998 2005-09-10.27088 322.67806   0.34799 0.9 18.90 0.12 18.7  112 6443492187681325056
28998 2005-09-10.27260 322.67806   0.34799 1.5 18.90 0.12 18.7  118 6443492187714879488
32899 2005-09-19.65399 322.89659  -0.00242 0.8 17.97 0.06 17.1   96 6443492198385188864
32899 2005-09-19.65538 322.89659  -0.00242 0.9 17.97 0.06 17.1   64 6443492198418743296
32899 2005-09-19.64562 322.89787  -0.00204 1.8 19.18 0.14 17.1   48 6443492198620069888
32899 2005-09-19.64715 322.89787  -0.00204 1.1 19.18 0.14 17.1   40 6443492198653624320
32899 2005-09-19.64913 322.89720  -0.00245 1.4 17.07 0.04 17.1   72 6443492198687178752
32899 2005-09-19.65068 322.89720  -0.00245 0.4 17.07 0.04 17.1   90 6443492198720733184
34777 2006-12-31.09100 103.67010  29.62085 0.3 19.36 0.10 13.6  108 6373976727139385344
34777 2006-12-26.30475 105.98685  32.43941 1.1 19.70 0.12 13.9  110 6374011878225477632
39106 2007-04-17.95352 187.04014   4.38699 0.8 19.49 0.17 20.1   96 6378937706424041472
39106 2007-04-17.95191 187.04014   4.38699 1.8 19.49 0.17 20.1  106 6378937694612881408
39743 2005-01-28.77388 125.15595  17.34330 1.7 21.28 0.18 19.4  112 6377917380202332160
39743 2005-01-28.77223 125.15595  17.34330 1.0 21.28 0.18 19.4  109 6377776650230169600
42044 2006-04-18.90909 187.26007  13.18363 1.9 18.21 0.11 18.4   96 6388569379528769536
42044 2006-04-19.45697 187.17980  13.22039 1.2 18.72 0.07 18.4   96 6388569379696541696
46144 2007-12-04.42514  61.93833  17.04989 1.1 18.34 0.17 19.0  125 6441381124517134336
46144 2007-12-02.31231  62.46286  17.11168 0.5 19.09 0.18 18.9  121 6441381120020840448
47430 2006-10-02.59634 349.85614  -1.53694 0.9 21.05 0.10 18.2  101 6376298847378866176
47430 2006-10-02.59804 349.85614  -1.53694 1.9 21.05 0.10 18.2  110 6376298858116284416
51217 2005-09-12.24988 323.32342   0.29242 1.1 18.05 0.08 19.2   88 6443492192211173376
51217 2005-09-12.25162 323.32342   0.29242 1.0 18.05 0.08 19.2   92 6443492192244727808
51217 2005-09-12.25325 323.32286   0.29224 1.0 18.54 0.10 19.2   93 6443492192278282240
51217 2005-09-12.25502 323.32249   0.29171 0.6 18.42 0.12 19.2   94 6443492192311836672

